Decision-Aware Evaluation of Physics-Informed Surrogates

Physics-informed machine learning is often assessed by curve error, although engineering use depends on downstream decisions: ranking candidates, avoiding infeasible designs and limiting regret. We introduce pinn-gym, an open benchmark for material-conditioned lattice design that couples a transparent reduced-order crush-and-impact oracle with five printable polymer cards, dimensionless force-response targets and a protocol spanning curve fidelity, physical admissibility, top-k retrieval and mass regret. Across per-material, pooled and cross-material settings, low nRMSE is frequently insufficient to identify useful design selections. Physics-informed losses alter trade-offs rather than monotonically improving all metrics, and dimensionless conditioning improves comparability without making transfer symmetric. The benchmark is not a certified material model; within the released oracle, candidate generator and material cards, pinn-gym provides a reproducible testbed for evaluating PIML surrogates as decision systems rather than curve predictors alone.

==> tables/baselines_compact.csv <==
preset,scope,method,evaluated,oracle_feasible,mean_curve_nrmse,physical_violation_rate,precision_at_10,regret_at_10_g
pa12,self,lightest,25000,4383,0.42115324,0.82468,1.0,0.0
pa12,self,oracle_upper_bound,25000,4383,0.0,0.0,1.0,0.0
pa12,self,pseudo_bootstrap,25000,4383,0.42115324,0.82473196,1.0,0.0
pa12,self,random,25000,4383,0.42115324,0.82468,0.4,9.6428439
pa_cf,self,lightest,25000,3211,0.33900194,0.87156,0.1,0.0
pa_cf,self,oracle_upper_bound,25000,3211,0.0,0.0,1.0,0.0
pa_cf,self,pseudo_bootstrap,25000,3211,0.33900194,0.87154459,0.1,0.0
pa_cf,self,random,25000,3211,0.33900194,0.87156,0.2,13.811951
petg,self,lightest,25000,4371,0.32052475,0.82516,0.0,inf
petg,self,oracle_upper_bound,25000,4371,0.0,0.0,1.0,0.0
petg,self,pseudo_bootstrap,25000,4371,0.32052475,0.82509703,0.0,inf
petg,self,random,25000,4371,0.32052475,0.82516,0.1,21.522707
pla,self,lightest,25000,6254,0.32692445,0.74984,0.0,inf
pla,self,oracle_upper_bound,25000,6254,0.0,0.0,1.0,0.0
pla,self,pseudo_bootstrap,25000,6254,0.32692445,0.74974991,0.0,inf
pla,self,random,25000,6254,0.32692445,0.74984,0.2,19.566551
tpu,self,lightest,25000,16149,1.1377591,0.35404,0.0,inf
tpu,self,oracle_upper_bound,25000,16149,0.0,0.0,1.0,0.0
tpu,self,pseudo_bootstrap,25000,16149,1.1377591,0.35408249,0.0,inf
tpu,self,random,25000,16149,1.1377591,0.35404,0.5,13.566601


==> tables/best_transfer_by_target.csv <==
train_preset,eval_preset,method_base,evaluated,mean_curve_nrmse,physical_violation_rate,precision_at_10,regret_at_10_g
tpu,pa12,pinn_energy,25000,0.32091459,0.0,1.0,0.0
pa_cf,pa12,pinn_energy,25000,0.58413246,0.0,1.0,0.0
tpu,pa12,mlp_softplus,25000,0.58546598,0.0,1.0,0.0
petg,pa12,pinn_energy,25000,0.58895613,0.0,1.0,0.0
petg,pa12,pinn_full,25000,0.59481173,0.0,1.0,0.0
pa12,pa_cf,pinn_energy,25000,0.29665358,0.0,0.1,0.0
tpu,pa_cf,pinn_energy,25000,0.30285228,0.0,0.1,0.0
pla,pa_cf,pinn_energy,25000,0.30905205,0.87156,0.1,0.0
tpu,pa_cf,mlp_softplus,25000,0.40328535,0.0,0.1,0.0
petg,pa_cf,pinn_energy,25000,0.40549686,0.0,0.1,0.0
tpu,petg,pinn_energy,25000,0.26585329,0.0,0.0,inf
pa_cf,petg,pinn_energy,25000,0.40270414,0.0,0.0,inf
tpu,petg,mlp_softplus,25000,0.40321803,0.0,0.0,inf
pa12,petg,mlp_softplus,25000,0.40825961,0.0,0.0,inf
pa_cf,petg,pinn_full,25000,0.4083852,0.0,0.0,inf
pa12,pla,pinn_energy,25000,0.26677851,0.0,0.0,inf
tpu,pla,pinn_energy,25000,0.27069189,0.0,0.0,inf
pa_cf,pla,pinn_energy,25000,0.40162617,0.0,0.0,inf
tpu,pla,mlp_softplus,25000,0.4022193,0.0,0.0,inf
petg,pla,pinn_energy,25000,0.40415358,0.0,0.0,inf
pa_cf,tpu,pinn_energy,25000,0.6725822,0.0,0.0,inf
petg,tpu,pinn_energy,25000,0.68067241,0.0,0.0,inf
petg,tpu,pinn_full,25000,0.69074025,0.0,0.0,inf
pa12,tpu,mlp_softplus,25000,0.69247028,0.0,0.0,inf
petg,tpu,mlp_softplus,25000,0.69271392,0.0,0.0,inf


==> tables/dataset_summary.json <==
{
  "out_dir": "/users/scratch1/dancies/polmi challange/simulations/results/polmi_sr_20260519_011956/datasets",
  "config": {
    "presets": [
      "pa12",
      "pla",
      "petg",
      "tpu",
      "pa_cf"
    ],
    "train_n": 4000,
    "eval_n": 1200,
    "seed": 20260519,
    "layers": 96,
    "steps": 320,
    "max_displacement_mm": 50.0,
    "dynamic_amplification": 1.16,
    "yield_scale": 0.08,
    "fixture_peak_force_limit_n": 3500.0,
    "target_min_crush_mm": 40.0
  },
  "datasets": [
    {
      "preset": "pa12",
      "material_name": "PA12 numerical default",
      "train_rows": 4000,
      "eval_rows": 1200,
      "train_feasible": 2259,
      "eval_feasible": 651,
      "train_feasible_rate": 0.56475,
      "eval_feasible_rate": 0.5425
    },
    {
      "preset": "pla",
      "material_name": "PLA numerical placeholder",
      "train_rows": 4000,
      "eval_rows": 1200,
      "train_feasible": 0,
      "eval_feasible": 0,
      "train_feasible_rate": 0.0,
      "eval_feasible_rate": 0.0
    },
    {
      "preset": "petg",
      "material_name": "PETG numerical placeholder",
      "train_rows": 4000,
      "eval_rows": 1200,
      "train_feasible": 0,
      "eval_feasible": 0,
      "train_feasible_rate": 0.0,
      "eval_feasible_rate": 0.0
    },
    {
      "preset": "tpu",
      "material_name": "TPU numerical placeholder",
      "train_rows": 4000,
      "eval_rows": 1200,
      "train_feasible": 74,
      "eval_feasible": 27,
      "train_feasible_rate": 0.0185,
      "eval_feasible_rate": 0.0225
    },
    {
      "preset": "pa_cf",
      "material_name": "PA-CF numerical placeholder",
      "train_rows": 4000,
      "eval_rows": 1200,
      "train_feasible": 0,
      "eval_feasible": 0,
      "train_feasible_rate": 0.0,
      "eval_feasible_rate": 0.0
    }
  ]
}

==> tables/eval_feasibility_summary.csv <==
preset,eval_rows,oracle_feasible,feasible_rate,mass_min,mass_median,mass_max
pa12,25000,4383,0.17532,27.409691117606258,62.89424569646029,90.9
pla,25000,6254,0.25016,40.84971936670024,82.40851722509737,111.6
petg,25000,4371,0.17484,39.999564453056365,84.0954629453988,114.3
tpu,25000,16149,0.64596,34.95758832068455,78.7215999841689,108.0
pa_cf,25000,3211,0.12844,33.61346688634016,73.29095354475623,103.5


==> tables/main_method_metrics_compact.csv <==
preset,scope,method,evaluated,oracle_feasible,mean_curve_nrmse,physical_violation_rate,precision_at_10,regret_at_10_g
pa12,per_material,pinn_energy_self,25000,4383,0.18350305,0.0,1.0,0.28209793
pa12,per_material,mlp_softplus_self,25000,4383,0.59580533,0.0,1.0,1.0295959
pa12,per_material,pinn_full_self,25000,4383,0.70357107,0.0,1.0,0.5668247
pa12,pooled,pinn_energy,25000,4383,0.55143072,0.0,0.9,1.6801125
pa12,pooled,pinn_full,25000,4383,0.59393494,0.0,0.5,16.069247
pa12,pooled,mlp_softplus,25000,4383,0.59656909,0.0,1.0,0.0
pa12,self,oracle_upper_bound,25000,4383,0.0,0.0,1.0,0.0
pa12,self,lightest,25000,4383,0.42115324,0.82468,1.0,0.0
pa12,self,pseudo_bootstrap,25000,4383,0.42115324,0.82473196,1.0,0.0
pa12,self,random,25000,4383,0.42115324,0.82468,0.4,9.6428439
pa_cf,per_material,mlp_softplus_self,25000,3211,0.25990932,0.39896373,0.2,0.0
pa_cf,per_material,pinn_energy_self,25000,3211,0.40236647,0.0,1.0,6.892103
pa_cf,per_material,pinn_full_self,25000,3211,0.41007075,0.0,0.1,0.0
pa_cf,pooled,pinn_energy,25000,3211,0.38309237,1.0,0.0,inf
pa_cf,pooled,pinn_full,25000,3211,0.40932375,0.0,0.2,14.832602
pa_cf,pooled,mlp_softplus,25000,3211,0.41041015,0.0,0.2,0.0
pa_cf,self,oracle_upper_bound,25000,3211,0.0,0.0,1.0,0.0
pa_cf,self,lightest,25000,3211,0.33900194,0.87156,0.1,0.0
pa_cf,self,pseudo_bootstrap,25000,3211,0.33900194,0.87154459,0.1,0.0
pa_cf,self,random,25000,3211,0.33900194,0.87156,0.2,13.811951
petg,per_material,pinn_energy_self,25000,4371,0.40472,0.0,1.0,5.9170252
petg,per_material,pinn_full_self,25000,4371,0.40771598,0.0,0.7,5.9170252
petg,per_material,mlp_softplus_self,25000,4371,0.40834457,0.0,0.0,inf
petg,pooled,pinn_energy,25000,4371,0.3880943,0.0,0.0,inf
petg,pooled,pinn_full,25000,4371,0.40790375,1.0,0.1,26.068899
petg,pooled,mlp_softplus,25000,4371,0.40863607,0.0,0.0,inf
petg,self,oracle_upper_bound,25000,4371,0.0,0.0,1.0,0.0
petg,self,lightest,25000,4371,0.32052475,0.82516,0.0,inf
petg,self,pseudo_bootstrap,25000,4371,0.32052475,0.82509703,0.0,inf
petg,self,random,25000,4371,0.32052475,0.82516,0.1,21.522707
pla,per_material,pinn_energy_self,25000,6254,0.11943972,0.0,0.2,4.9991258
pla,per_material,pinn_full_self,25000,6254,0.40833256,0.0,0.0,inf
pla,per_material,mlp_softplus_self,25000,6254,0.46202815,0.0,0.5,5.8247838
pla,pooled,pinn_energy,25000,6254,0.38570683,0.0,0.7,8.3116621
pla,pooled,pinn_full,25000,6254,0.40744241,0.0,0.0,inf
pla,pooled,mlp_softplus,25000,6254,0.40826839,0.0,0.0,inf
pla,self,oracle_upper_bound,25000,6254,0.0,0.0,1.0,0.0
pla,self,lightest,25000,6254,0.32692445,0.74984,0.0,inf
pla,self,pseudo_bootstrap,25000,6254,0.32692445,0.74974991,0.0,inf
pla,self,random,25000,6254,0.32692445,0.74984,0.2,19.566551
tpu,per_material,pinn_energy_self,25000,16149,0.25195209,0.10435063,0.0,inf
tpu,per_material,mlp_softplus_self,25000,16149,0.6698305,0.0,0.0,inf
tpu,per_material,pinn_full_self,25000,16149,0.69392966,0.0,0.0,inf
tpu,pooled,pinn_energy,25000,16149,0.62289456,0.0,0.0,inf
tpu,pooled,pinn_full,25000,16149,0.69031427,0.0,0.9,12.713556
tpu,pooled,mlp_softplus,25000,16149,0.69363252,0.0,0.0,inf
tpu,self,oracle_upper_bound,25000,16149,0.0,0.0,1.0,0.0
tpu,self,lightest,25000,16149,1.1377591,0.35404,0.0,inf
tpu,self,pseudo_bootstrap,25000,16149,1.1377591,0.35408249,0.0,inf
tpu,self,random,25000,16149,1.1377591,0.35404,0.5,13.566601


==> tables/method_metrics.csv <==
preset,scope,method,evaluated,oracle_feasible,best_oracle_feasible_mass_g,predicted_feasible_rate,physical_violation_rate,mean_curve_rmse_N,mean_curve_nrmse,mean_energy_integral_abs_error_J,precision_at_1,regret_at_1_g,precision_at_3,regret_at_3_g,precision_at_5,regret_at_5_g,precision_at_10,regret_at_10_g,precision_at_25,regret_at_25_g,precision_at_50,regret_at_50_g
pa12,self,random,1200,651,25.52224,1,0.4575,654.48322,0.57535841,21.530082,0,inf,0.66666667,6.6232666,0.6,6.6232666,0.6,6.6232666,0.44,6.1055913,0.48,4.7382222
pa12,self,lightest,1200,651,25.52224,1,0.4575,654.48322,0.57535841,21.530082,0,inf,0,inf,0,inf,0,inf,0,inf,0,inf
pa12,self,pseudo_bootstrap,1200,651,25.52224,0.8375,0.35422886,654.48322,0.57535841,21.530082,0,inf,0,inf,0,inf,0,inf,0,inf,0,inf
pa12,self,oracle_upper_bound,1200,651,25.52224,0.5425,0,0,0,0,1,0,1,0,1,0,1,0,1,0,1,0
pa12,pooled,mlp_softplus,1200,651,25.52224,0,0,1252.5526,0.60736625,47.205634,0,inf,0,inf,0,inf,0,inf,0,inf,0,inf
pa12,pooled,pinn_energy,1200,651,25.52224,0,0,1251.8497,0.60641582,47.175865,0,inf,0,inf,0,inf,0,inf,0,inf,0,inf
pa12,pooled,pinn_full,1200,651,25.52224,0,0,1251.7806,0.60632517,47.172935,0,inf,0,inf,0,inf,0,inf,0,inf,0,inf
pa12,per_material,mlp_softplus_self,1200,651,25.52224,0,0,1091.5689,0.49162502,40.179695,0,inf,0,inf,0,inf,0,inf,0,inf,0.08,4.3498366
pa12,per_material,pinn_energy_self,1200,651,25.52224,0,0,1247.3394,0.59834674,46.982377,0,inf,0,inf,0,inf,0,inf,0,inf,0.02,1.3560937
pa12,per_material,pinn_full_self,1200,651,25.52224,0.4175,0.18762475,599.87606,0.34900857,21.220084,0,inf,0,inf,0,inf,0,inf,0,inf,0.02,0
pla,self,random,1200,0,nan,1,1,932.16606,0.86565796,26.606384,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan
pla,self,lightest,1200,0,nan,1,1,932.16606,0.86565796,26.606384,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan
pla,self,pseudo_bootstrap,1200,0,nan,0.83833333,1,932.16606,0.86565796,26.606384,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan
pla,self,oracle_upper_bound,1200,0,nan,0,0,0,0,0,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan
pla,pooled,mlp_softplus,1200,0,nan,0,0,1260.5123,0.49134155,43.227984,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan
pla,pooled,pinn_energy,1200,0,nan,0,0,1259.6699,0.48987333,43.190289,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan
pla,pooled,pinn_full,1200,0,nan,0,0,1259.6096,0.48976696,43.187593,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan
pla,per_material,mlp_softplus_self,1200,0,nan,0,0,1239.0181,0.44376793,42.278022,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan
pla,per_material,pinn_energy_self,1200,0,nan,0.0033333333,1,1211.8484,0.49909429,40.958021,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan
pla,per_material,pinn_full_self,1200,0,nan,0,0,1252.8102,0.46682825,42.887948,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan
petg,self,random,1200,0,nan,1,1,880.02383,0.94062065,25.535676,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan
petg,self,lightest,1200,0,nan,1,1,880.02383,0.94062065,25.535676,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan
petg,self,pseudo_bootstrap,1200,0,nan,0.835,1,880.02383,0.94062065,25.535676,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan
petg,self,oracle_upper_bound,1200,0,nan,0,0,0,0,0,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan
petg,pooled,mlp_softplus,1200,0,nan,0,0,1156.5629,0.49467747,39.874462,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan
petg,pooled,pinn_energy,1200,0,nan,0,0,1155.8819,0.49341446,39.844109,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan
petg,pooled,pinn_full,1200,0,nan,0,0,1155.8312,0.49331977,39.841852,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan
petg,per_material,mlp_softplus_self,1200,0,nan,0,0,1146.7175,0.47294602,39.436846,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan
petg,per_material,pinn_energy_self,1200,0,nan,0,0,1154.7629,0.49066779,39.794481,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan
petg,per_material,pinn_full_self,1200,0,nan,1,1,1252.2037,2.1024739,39.208488,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan
tpu,self,random,1200,27,72.418391,1,0.9775,1254.2968,5.5904997,47.634779,0,inf,0,inf,0,inf,0,inf,0,inf,0,inf
tpu,self,lightest,1200,27,72.418391,1,0.9775,1254.2968,5.5904997,47.634779,0,inf,0,inf,0,inf,0,inf,0,inf,0,inf
tpu,self,pseudo_bootstrap,1200,27,72.418391,0.94,0.97606383,1254.2968,5.5904997,47.634779,0,inf,0,inf,0,inf,0,inf,0,inf,0,inf
tpu,self,oracle_upper_bound,1200,27,72.418391,0.0225,0,0,0,0,1,0,1,0,1,0,1,0,1,0,0.54,0
tpu,pooled,mlp_softplus,1200,27,72.418391,0,0,223.43074,0.72404311,8.5983859,0,inf,0,inf,0,inf,0,inf,0,inf,0,inf
tpu,pooled,pinn_energy,1200,27,72.418391,0,0,223.47007,0.72404142,8.6001428,0,inf,0,inf,0,inf,0,inf,0,inf,0,inf
tpu,pooled,pinn_full,1200,27,72.418391,0,0,223.4519,0.72395052,8.5993906,0,inf,0,inf,0,inf,0,inf,0,inf,0,inf
tpu,per_material,mlp_softplus_self,1200,27,72.418391,0,0,184.53345,0.54519432,7.010964,0,inf,0,inf,0,inf,0,inf,0,inf,0.02,4.9787265
tpu,per_material,pinn_energy_self,1200,27,72.418391,0,0,100.12443,0.27934786,3.6187279,1,4.9787265,1,4.9787265,0.8,4.9787265,0.6,4.9787265,0.44,2.6905988,0.3,1.7689512
tpu,per_material,pinn_full_self,1200,27,72.418391,0.0575,0.65217391,96.044881,0.2764955,3.278789,0,inf,0,inf,0,inf,0,inf,0,inf,0.1,0
pa_cf,self,random,1200,0,nan,1,1,900.06869,0.66382396,25.175997,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan
pa_cf,self,lightest,1200,0,nan,1,1,900.06869,0.66382396,25.175997,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan
pa_cf,self,pseudo_bootstrap,1200,0,nan,0.845,1,900.06869,0.66382396,25.175997,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan
pa_cf,self,oracle_upper_bound,1200,0,nan,0,0,0,0,0,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan
pa_cf,pooled,mlp_softplus,1200,0,nan,0,0,1330.556,0.48520234,46.088497,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan
pa_cf,pooled,pinn_energy,1200,0,nan,0,0,1329.3754,0.48365833,46.035733,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan
pa_cf,pooled,pinn_full,1200,0,nan,0,0,1329.2888,0.4835438,46.031866,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan
pa_cf,per_material,mlp_softplus_self,1200,0,nan,0.42833333,1,810.04145,0.42440777,24.265359,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan
pa_cf,per_material,pinn_energy_self,1200,0,nan,0.47833333,1,801.93632,0.40928304,19.619703,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan
pa_cf,per_material,pinn_full_self,1200,0,nan,0.485,1,808.39094,0.40824146,19.749018,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan


==> tables/per_material_methods_compact.csv <==
preset,scope,method,evaluated,oracle_feasible,mean_curve_nrmse,physical_violation_rate,precision_at_10,regret_at_10_g
pa12,per_material,pinn_energy_self,25000,4383,0.18350305,0.0,1.0,0.28209793
pa12,per_material,mlp_softplus_self,25000,4383,0.59580533,0.0,1.0,1.0295959
pa12,per_material,pinn_full_self,25000,4383,0.70357107,0.0,1.0,0.5668247
pa_cf,per_material,mlp_softplus_self,25000,3211,0.25990932,0.39896373,0.2,0.0
pa_cf,per_material,pinn_energy_self,25000,3211,0.40236647,0.0,1.0,6.892103
pa_cf,per_material,pinn_full_self,25000,3211,0.41007075,0.0,0.1,0.0
petg,per_material,pinn_energy_self,25000,4371,0.40472,0.0,1.0,5.9170252
petg,per_material,pinn_full_self,25000,4371,0.40771598,0.0,0.7,5.9170252
petg,per_material,mlp_softplus_self,25000,4371,0.40834457,0.0,0.0,inf
pla,per_material,pinn_energy_self,25000,6254,0.11943972,0.0,0.2,4.9991258
pla,per_material,pinn_full_self,25000,6254,0.40833256,0.0,0.0,inf
pla,per_material,mlp_softplus_self,25000,6254,0.46202815,0.0,0.5,5.8247838
tpu,per_material,pinn_energy_self,25000,16149,0.25195209,0.10435063,0.0,inf
tpu,per_material,mlp_softplus_self,25000,16149,0.6698305,0.0,0.0,inf
tpu,per_material,pinn_full_self,25000,16149,0.69392966,0.0,0.0,inf


==> tables/pooled_methods_compact.csv <==
preset,scope,method,evaluated,oracle_feasible,mean_curve_nrmse,physical_violation_rate,precision_at_10,regret_at_10_g
pa12,pooled,pinn_energy,25000,4383,0.55143072,0.0,0.9,1.6801125
pa12,pooled,pinn_full,25000,4383,0.59393494,0.0,0.5,16.069247
pa12,pooled,mlp_softplus,25000,4383,0.59656909,0.0,1.0,0.0
pa_cf,pooled,pinn_energy,25000,3211,0.38309237,1.0,0.0,inf
pa_cf,pooled,pinn_full,25000,3211,0.40932375,0.0,0.2,14.832602
pa_cf,pooled,mlp_softplus,25000,3211,0.41041015,0.0,0.2,0.0
petg,pooled,pinn_energy,25000,4371,0.3880943,0.0,0.0,inf
petg,pooled,pinn_full,25000,4371,0.40790375,1.0,0.1,26.068899
petg,pooled,mlp_softplus,25000,4371,0.40863607,0.0,0.0,inf
pla,pooled,pinn_energy,25000,6254,0.38570683,0.0,0.7,8.3116621
pla,pooled,pinn_full,25000,6254,0.40744241,0.0,0.0,inf
pla,pooled,mlp_softplus,25000,6254,0.40826839,0.0,0.0,inf
tpu,pooled,pinn_energy,25000,16149,0.62289456,0.0,0.0,inf
tpu,pooled,pinn_full,25000,16149,0.69031427,0.0,0.9,12.713556
tpu,pooled,mlp_softplus,25000,16149,0.69363252,0.0,0.0,inf


==> tables/summary.json <==
{
  "dataset_dir": "/users/scratch1/dancies/polmi challange/simulations/results/polmi_sr_20260519_011956/datasets",
  "checkpoint_root": "/users/scratch1/dancies/polmi challange/simulations/results/polmi_sr_20260519_011956/checkpoints",
  "out_dir": "/users/scratch1/dancies/polmi challange/simulations/results/polmi_sr_20260519_011956/evaluation",
  "presets": [
    "pa12",
    "pla",
    "petg",
    "tpu",
    "pa_cf"
  ],
  "config": {
    "precision_ks": [
      1,
      3,
      5,
      10,
      25,
      50
    ],
    "target_energy_j": 29.43,
    "peak_limit_n": 3500.0,
    "min_crush_mm": 40.0,
    "curve_limit_mm": 40.0,
    "random_seed": 20260519
  },
  "method_metrics_csv": "/users/scratch1/dancies/polmi challange/simulations/results/polmi_sr_20260519_011956/evaluation/method_metrics.csv",
  "transfer_metrics_csv": "/users/scratch1/dancies/polmi challange/simulations/results/polmi_sr_20260519_011956/evaluation/transfer_metrics.csv",
  "per_candidate_curve_metrics_csv": "/users/scratch1/dancies/polmi challange/simulations/results/polmi_sr_20260519_011956/evaluation/per_candidate_curve_metrics.csv",
  "rows": [
    {
      "preset": "pa12",
      "scope": "self",
      "method": "random",
      "evaluated": 1200,
      "oracle_feasible": 651,
      "best_oracle_feasible_mass_g": 25.522240415410995,
      "predicted_feasible_rate": 1.0,
      "physical_violation_rate": 0.4575,
      "mean_curve_rmse_N": 654.4832161704635,
      "mean_curve_nrmse": 0.5753584118585434,
      "mean_energy_integral_abs_error_J": 21.530082180920896,
      "precision_at_1": 0.0,
      "regret_at_1_g": Infinity,
      "precision_at_3": 0.6666666666666666,
      "regret_at_3_g": 6.623266598206808,
      "precision_at_5": 0.6,
      "regret_at_5_g": 6.623266598206808,
      "precision_at_10": 0.6,
      "regret_at_10_g": 6.623266598206808,
      "precision_at_25": 0.44,
      "regret_at_25_g": 6.1055912813540125,
      "precision_at_50": 0.48,
      "regret_at_50_g": 4.738222152139002
    },
    {
      "preset": "pa12",
      "scope": "self",
      "method": "lightest",
      "evaluated": 1200,
      "oracle_feasible": 651,
      "best_oracle_feasible_mass_g": 25.522240415410995,
      "predicted_feasible_rate": 1.0,
      "physical_violation_rate": 0.4575,
      "mean_curve_rmse_N": 654.4832161704635,
      "mean_curve_nrmse": 0.5753584118585434,
      "mean_energy_integral_abs_error_J": 21.530082180920896,
      "precision_at_1": 0.0,
      "regret_at_1_g": Infinity,
      "precision_at_3": 0.0,
      "regret_at_3_g": Infinity,
      "precision_at_5": 0.0,
      "regret_at_5_g": Infinity,
      "precision_at_10": 0.0,
      "regret_at_10_g": Infinity,
      "precision_at_25": 0.0,
      "regret_at_25_g": Infinity,
      "precision_at_50": 0.0,
      "regret_at_50_g": Infinity
    },
    {
      "preset": "pa12",
      "scope": "self",
      "method": "pseudo_bootstrap",
      "evaluated": 1200,
      "oracle_feasible": 651,
      "best_oracle_feasible_mass_g": 25.522240415410995,
      "predicted_feasible_rate": 0.8375,
      "physical_violation_rate": 0.354228855721393,
      "mean_curve_rmse_N": 654.4832161704635,
      "mean_curve_nrmse": 0.5753584118585434,
      "mean_energy_integral_abs_error_J": 21.530082180920896,
      "precision_at_1": 0.0,
      "regret_at_1_g": Infinity,
      "precision_at_3": 0.0,
      "regret_at_3_g": Infinity,
      "precision_at_5": 0.0,
      "regret_at_5_g": Infinity,
      "precision_at_10": 0.0,
      "regret_at_10_g": Infinity,
      "precision_at_25": 0.0,
      "regret_at_25_g": Infinity,
      "precision_at_50": 0.0,
      "regret_at_50_g": Infinity
    },
    {
      "preset": "pa12",
      "scope": "self",
      "method": "oracle_upper_bound",
      "evaluated": 1200,
      "oracle_feasible": 651,
      "best_oracle_feasible_mass_g": 25.522240415410995,
      "predicted_feasible_rate": 0.5425,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 0.0,
      "mean_curve_nrmse": 0.0,
      "mean_energy_integral_abs_error_J": 0.0,
      "precision_at_1": 1.0,
      "regret_at_1_g": 0.0,
      "precision_at_3": 1.0,
      "regret_at_3_g": 0.0,
      "precision_at_5": 1.0,
      "regret_at_5_g": 0.0,
      "precision_at_10": 1.0,
      "regret_at_10_g": 0.0,
      "precision_at_25": 1.0,
      "regret_at_25_g": 0.0,
      "precision_at_50": 1.0,
      "regret_at_50_g": 0.0
    },
    {
      "preset": "pa12",
      "scope": "pooled",
      "method": "mlp_softplus",
      "evaluated": 1200,
      "oracle_feasible": 651,
      "best_oracle_feasible_mass_g": 25.522240415410995,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 1252.5526257534016,
      "mean_curve_nrmse": 0.6073662483485934,
      "mean_energy_integral_abs_error_J": 47.205633615029924,
      "precision_at_1": 0.0,
      "regret_at_1_g": Infinity,
      "precision_at_3": 0.0,
      "regret_at_3_g": Infinity,
      "precision_at_5": 0.0,
      "regret_at_5_g": Infinity,
      "precision_at_10": 0.0,
      "regret_at_10_g": Infinity,
      "precision_at_25": 0.0,
      "regret_at_25_g": Infinity,
      "precision_at_50": 0.0,
      "regret_at_50_g": Infinity
    },
    {
      "preset": "pa12",
      "scope": "pooled",
      "method": "pinn_energy",
      "evaluated": 1200,
      "oracle_feasible": 651,
      "best_oracle_feasible_mass_g": 25.522240415410995,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 1251.8497227856205,
      "mean_curve_nrmse": 0.6064158152426439,
      "mean_energy_integral_abs_error_J": 47.17586537410539,
      "precision_at_1": 0.0,
      "regret_at_1_g": Infinity,
      "precision_at_3": 0.0,
      "regret_at_3_g": Infinity,
      "precision_at_5": 0.0,
      "regret_at_5_g": Infinity,
      "precision_at_10": 0.0,
      "regret_at_10_g": Infinity,
      "precision_at_25": 0.0,
      "regret_at_25_g": Infinity,
      "precision_at_50": 0.0,
      "regret_at_50_g": Infinity
    },
    {
      "preset": "pa12",
      "scope": "pooled",
      "method": "pinn_full",
      "evaluated": 1200,
      "oracle_feasible": 651,
      "best_oracle_feasible_mass_g": 25.522240415410995,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 1251.780640578156,
      "mean_curve_nrmse": 0.6063251701636153,
      "mean_energy_integral_abs_error_J": 47.172935268145785,
      "precision_at_1": 0.0,
      "regret_at_1_g": Infinity,
      "precision_at_3": 0.0,
      "regret_at_3_g": Infinity,
      "precision_at_5": 0.0,
      "regret_at_5_g": Infinity,
      "precision_at_10": 0.0,
      "regret_at_10_g": Infinity,
      "precision_at_25": 0.0,
      "regret_at_25_g": Infinity,
      "precision_at_50": 0.0,
      "regret_at_50_g": Infinity
    },
    {
      "preset": "pa12",
      "scope": "per_material",
      "method": "mlp_softplus_self",
      "evaluated": 1200,
      "oracle_feasible": 651,
      "best_oracle_feasible_mass_g": 25.522240415410995,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 1091.5688558717236,
      "mean_curve_nrmse": 0.49162502044951756,
      "mean_energy_integral_abs_error_J": 40.17969497768381,
      "precision_at_1": 0.0,
      "regret_at_1_g": Infinity,
      "precision_at_3": 0.0,
      "regret_at_3_g": Infinity,
      "precision_at_5": 0.0,
      "regret_at_5_g": Infinity,
      "precision_at_10": 0.0,
      "regret_at_10_g": Infinity,
      "precision_at_25": 0.0,
      "regret_at_25_g": Infinity,
      "precision_at_50": 0.08,
      "regret_at_50_g": 4.349836584952982
    },
    {
      "preset": "pa12",
      "scope": "per_material",
      "method": "pinn_energy_self",
      "evaluated": 1200,
      "oracle_feasible": 651,
      "best_oracle_feasible_mass_g": 25.522240415410995,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 1247.3394427713047,
      "mean_curve_nrmse": 0.5983467408353426,
      "mean_energy_integral_abs_error_J": 46.9823773433725,
      "precision_at_1": 0.0,
      "regret_at_1_g": Infinity,
      "precision_at_3": 0.0,
      "regret_at_3_g": Infinity,
      "precision_at_5": 0.0,
      "regret_at_5_g": Infinity,
      "precision_at_10": 0.0,
      "regret_at_10_g": Infinity,
      "precision_at_25": 0.0,
      "regret_at_25_g": Infinity,
      "precision_at_50": 0.02,
      "regret_at_50_g": 1.3560937489673535
    },
    {
      "preset": "pa12",
      "scope": "per_material",
      "method": "pinn_full_self",
      "evaluated": 1200,
      "oracle_feasible": 651,
      "best_oracle_feasible_mass_g": 25.522240415410995,
      "predicted_feasible_rate": 0.4175,
      "physical_violation_rate": 0.18762475049900199,
      "mean_curve_rmse_N": 599.8760581680732,
      "mean_curve_nrmse": 0.34900857346272796,
      "mean_energy_integral_abs_error_J": 21.220084381915292,
      "precision_at_1": 0.0,
      "regret_at_1_g": Infinity,
      "precision_at_3": 0.0,
      "regret_at_3_g": Infinity,
      "precision_at_5": 0.0,
      "regret_at_5_g": Infinity,
      "precision_at_10": 0.0,
      "regret_at_10_g": Infinity,
      "precision_at_25": 0.0,
      "regret_at_25_g": Infinity,
      "precision_at_50": 0.02,
      "regret_at_50_g": 0.0
    },
    {
      "preset": "pla",
      "scope": "self",
      "method": "random",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 1.0,
      "physical_violation_rate": 1.0,
      "mean_curve_rmse_N": 932.1660588499302,
      "mean_curve_nrmse": 0.8656579632766482,
      "mean_energy_integral_abs_error_J": 26.606383832373893,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN
    },
    {
      "preset": "pla",
      "scope": "self",
      "method": "lightest",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 1.0,
      "physical_violation_rate": 1.0,
      "mean_curve_rmse_N": 932.1660588499302,
      "mean_curve_nrmse": 0.8656579632766482,
      "mean_energy_integral_abs_error_J": 26.606383832373893,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN
    },
    {
      "preset": "pla",
      "scope": "self",
      "method": "pseudo_bootstrap",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 0.8383333333333334,
      "physical_violation_rate": 1.0,
      "mean_curve_rmse_N": 932.1660588499302,
      "mean_curve_nrmse": 0.8656579632766482,
      "mean_energy_integral_abs_error_J": 26.606383832373893,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN
    },
    {
      "preset": "pla",
      "scope": "self",
      "method": "oracle_upper_bound",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 0.0,
      "mean_curve_nrmse": 0.0,
      "mean_energy_integral_abs_error_J": 0.0,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN
    },
    {
      "preset": "pla",
      "scope": "pooled",
      "method": "mlp_softplus",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 1260.5123285549837,
      "mean_curve_nrmse": 0.49134155056364326,
      "mean_energy_integral_abs_error_J": 43.22798405649984,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN
    },
    {
      "preset": "pla",
      "scope": "pooled",
      "method": "pinn_energy",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 1259.6699498294956,
      "mean_curve_nrmse": 0.4898733313509576,
      "mean_energy_integral_abs_error_J": 43.19028949462602,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN
    },
    {
      "preset": "pla",
      "scope": "pooled",
      "method": "pinn_full",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 1259.6096270393139,
      "mean_curve_nrmse": 0.489766957906191,
      "mean_energy_integral_abs_error_J": 43.187593151973594,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN
    },
    {
      "preset": "pla",
      "scope": "per_material",
      "method": "mlp_softplus_self",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 1239.0181389643171,
      "mean_curve_nrmse": 0.44376792706166196,
      "mean_energy_integral_abs_error_J": 42.27802151670804,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN
    },
    {
      "preset": "pla",
      "scope": "per_material",
      "method": "pinn_energy_self",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 0.0033333333333333335,
      "physical_violation_rate": 1.0,
      "mean_curve_rmse_N": 1211.8484116891325,
      "mean_curve_nrmse": 0.49909428940961625,
      "mean_energy_integral_abs_error_J": 40.95802139861624,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN
    },
    {
      "preset": "pla",
      "scope": "per_material",
      "method": "pinn_full_self",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 1252.8102061589316,
      "mean_curve_nrmse": 0.4668282530390677,
      "mean_energy_integral_abs_error_J": 42.88794758556317,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN
    },
    {
      "preset": "petg",
      "scope": "self",
      "method": "random",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 1.0,
      "physical_violation_rate": 1.0,
      "mean_curve_rmse_N": 880.0238253937288,
      "mean_curve_nrmse": 0.9406206511780435,
      "mean_energy_integral_abs_error_J": 25.535675695993312,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN
    },
    {
      "preset": "petg",
      "scope": "self",
      "method": "lightest",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 1.0,
      "physical_violation_rate": 1.0,
      "mean_curve_rmse_N": 880.0238253937288,
      "mean_curve_nrmse": 0.9406206511780435,
      "mean_energy_integral_abs_error_J": 25.535675695993312,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN
    },
    {
      "preset": "petg",
      "scope": "self",
      "method": "pseudo_bootstrap",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 0.835,
      "physical_violation_rate": 1.0,
      "mean_curve_rmse_N": 880.0238253937288,
      "mean_curve_nrmse": 0.9406206511780435,
      "mean_energy_integral_abs_error_J": 25.535675695993312,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN
    },
    {
      "preset": "petg",
      "scope": "self",
      "method": "oracle_upper_bound",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 0.0,
      "mean_curve_nrmse": 0.0,
      "mean_energy_integral_abs_error_J": 0.0,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN
    },
    {
      "preset": "petg",
      "scope": "pooled",
      "method": "mlp_softplus",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 1156.5628879012293,
      "mean_curve_nrmse": 0.4946774742284245,
      "mean_energy_integral_abs_error_J": 39.87446169772998,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN
    },
    {
      "preset": "petg",
      "scope": "pooled",
      "method": "pinn_energy",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 1155.8818944348734,
      "mean_curve_nrmse": 0.4934144646051232,
      "mean_energy_integral_abs_error_J": 39.844108711977306,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN
    },
    {
      "preset": "petg",
      "scope": "pooled",
      "method": "pinn_full",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 1155.8312324734475,
      "mean_curve_nrmse": 0.4933197736556379,
      "mean_energy_integral_abs_error_J": 39.84185207744667,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN
    },
    {
      "preset": "petg",
      "scope": "per_material",
      "method": "mlp_softplus_self",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 1146.7175007017129,
      "mean_curve_nrmse": 0.4729460192533976,
      "mean_energy_integral_abs_error_J": 39.43684609212932,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN
    },
    {
      "preset": "petg",
      "scope": "per_material",
      "method": "pinn_energy_self",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 1154.7628766415714,
      "mean_curve_nrmse": 0.49066779159588664,
      "mean_energy_integral_abs_error_J": 39.79448146826637,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN
    },
    {
      "preset": "petg",
      "scope": "per_material",
      "method": "pinn_full_self",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 1.0,
      "physical_violation_rate": 1.0,
      "mean_curve_rmse_N": 1252.2037212348066,
      "mean_curve_nrmse": 2.1024739243494865,
      "mean_energy_integral_abs_error_J": 39.20848785248649,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN
    },
    {
      "preset": "tpu",
      "scope": "self",
      "method": "random",
      "evaluated": 1200,
      "oracle_feasible": 27,
      "best_oracle_feasible_mass_g": 72.41839107942955,
      "predicted_feasible_rate": 1.0,
      "physical_violation_rate": 0.9775,
      "mean_curve_rmse_N": 1254.2968140553583,
      "mean_curve_nrmse": 5.590499682218594,
      "mean_energy_integral_abs_error_J": 47.63477864868667,
      "precision_at_1": 0.0,
      "regret_at_1_g": Infinity,
      "precision_at_3": 0.0,
      "regret_at_3_g": Infinity,
      "precision_at_5": 0.0,
      "regret_at_5_g": Infinity,
      "precision_at_10": 0.0,
      "regret_at_10_g": Infinity,
      "precision_at_25": 0.0,
      "regret_at_25_g": Infinity,
      "precision_at_50": 0.0,
      "regret_at_50_g": Infinity
    },
    {
      "preset": "tpu",
      "scope": "self",
      "method": "lightest",
      "evaluated": 1200,
      "oracle_feasible": 27,
      "best_oracle_feasible_mass_g": 72.41839107942955,
      "predicted_feasible_rate": 1.0,
      "physical_violation_rate": 0.9775,
      "mean_curve_rmse_N": 1254.2968140553583,
      "mean_curve_nrmse": 5.590499682218594,
      "mean_energy_integral_abs_error_J": 47.63477864868667,
      "precision_at_1": 0.0,
      "regret_at_1_g": Infinity,
      "precision_at_3": 0.0,
      "regret_at_3_g": Infinity,
      "precision_at_5": 0.0,
      "regret_at_5_g": Infinity,
      "precision_at_10": 0.0,
      "regret_at_10_g": Infinity,
      "precision_at_25": 0.0,
      "regret_at_25_g": Infinity,
      "precision_at_50": 0.0,
      "regret_at_50_g": Infinity
    },
    {
      "preset": "tpu",
      "scope": "self",
      "method": "pseudo_bootstrap",
      "evaluated": 1200,
      "oracle_feasible": 27,
      "best_oracle_feasible_mass_g": 72.41839107942955,
      "predicted_feasible_rate": 0.94,
      "physical_violation_rate": 0.976063829787234,
      "mean_curve_rmse_N": 1254.2968140553583,
      "mean_curve_nrmse": 5.590499682218594,
      "mean_energy_integral_abs_error_J": 47.63477864868667,
      "precision_at_1": 0.0,
      "regret_at_1_g": Infinity,
      "precision_at_3": 0.0,
      "regret_at_3_g": Infinity,
      "precision_at_5": 0.0,
      "regret_at_5_g": Infinity,
      "precision_at_10": 0.0,
      "regret_at_10_g": Infinity,
      "precision_at_25": 0.0,
      "regret_at_25_g": Infinity,
      "precision_at_50": 0.0,
      "regret_at_50_g": Infinity
    },
    {
      "preset": "tpu",
      "scope": "self",
      "method": "oracle_upper_bound",
      "evaluated": 1200,
      "oracle_feasible": 27,
      "best_oracle_feasible_mass_g": 72.41839107942955,
      "predicted_feasible_rate": 0.0225,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 0.0,
      "mean_curve_nrmse": 0.0,
      "mean_energy_integral_abs_error_J": 0.0,
      "precision_at_1": 1.0,
      "regret_at_1_g": 0.0,
      "precision_at_3": 1.0,
      "regret_at_3_g": 0.0,
      "precision_at_5": 1.0,
      "regret_at_5_g": 0.0,
      "precision_at_10": 1.0,
      "regret_at_10_g": 0.0,
      "precision_at_25": 1.0,
      "regret_at_25_g": 0.0,
      "precision_at_50": 0.54,
      "regret_at_50_g": 0.0
    },
    {
      "preset": "tpu",
      "scope": "pooled",
      "method": "mlp_softplus",
      "evaluated": 1200,
      "oracle_feasible": 27,
      "best_oracle_feasible_mass_g": 72.41839107942955,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 223.43073561237054,
      "mean_curve_nrmse": 0.7240431095475137,
      "mean_energy_integral_abs_error_J": 8.598385914709416,
      "precision_at_1": 0.0,
      "regret_at_1_g": Infinity,
      "precision_at_3": 0.0,
      "regret_at_3_g": Infinity,
      "precision_at_5": 0.0,
      "regret_at_5_g": Infinity,
      "precision_at_10": 0.0,
      "regret_at_10_g": Infinity,
      "precision_at_25": 0.0,
      "regret_at_25_g": Infinity,
      "precision_at_50": 0.0,
      "regret_at_50_g": Infinity
    },
    {
      "preset": "tpu",
      "scope": "pooled",
      "method": "pinn_energy",
      "evaluated": 1200,
      "oracle_feasible": 27,
      "best_oracle_feasible_mass_g": 72.41839107942955,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 223.47007309765755,
      "mean_curve_nrmse": 0.7240414156196758,
      "mean_energy_integral_abs_error_J": 8.600142833100763,
      "precision_at_1": 0.0,
      "regret_at_1_g": Infinity,
      "precision_at_3": 0.0,
      "regret_at_3_g": Infinity,
      "precision_at_5": 0.0,
      "regret_at_5_g": Infinity,
      "precision_at_10": 0.0,
      "regret_at_10_g": Infinity,
      "precision_at_25": 0.0,
      "regret_at_25_g": Infinity,
      "precision_at_50": 0.0,
      "regret_at_50_g": Infinity
    },
    {
      "preset": "tpu",
      "scope": "pooled",
      "method": "pinn_full",
      "evaluated": 1200,
      "oracle_feasible": 27,
      "best_oracle_feasible_mass_g": 72.41839107942955,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 223.45189771155313,
      "mean_curve_nrmse": 0.723950515991308,
      "mean_energy_integral_abs_error_J": 8.599390572201651,
      "precision_at_1": 0.0,
      "regret_at_1_g": Infinity,
      "precision_at_3": 0.0,
      "regret_at_3_g": Infinity,
      "precision_at_5": 0.0,
      "regret_at_5_g": Infinity,
      "precision_at_10": 0.0,
      "regret_at_10_g": Infinity,
      "precision_at_25": 0.0,
      "regret_at_25_g": Infinity,
      "precision_at_50": 0.0,
      "regret_at_50_g": Infinity
    },
    {
      "preset": "tpu",
      "scope": "per_material",
      "method": "mlp_softplus_self",
      "evaluated": 1200,
      "oracle_feasible": 27,
      "best_oracle_feasible_mass_g": 72.41839107942955,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 184.53345178029994,
      "mean_curve_nrmse": 0.5451943204155965,
      "mean_energy_integral_abs_error_J": 7.010963962444165,
      "precision_at_1": 0.0,
      "regret_at_1_g": Infinity,
      "precision_at_3": 0.0,
      "regret_at_3_g": Infinity,
      "precision_at_5": 0.0,
      "regret_at_5_g": Infinity,
      "precision_at_10": 0.0,
      "regret_at_10_g": Infinity,
      "precision_at_25": 0.0,
      "regret_at_25_g": Infinity,
      "precision_at_50": 0.02,
      "regret_at_50_g": 4.978726451635964
    },
    {
      "preset": "tpu",
      "scope": "per_material",
      "method": "pinn_energy_self",
      "evaluated": 1200,
      "oracle_feasible": 27,
      "best_oracle_feasible_mass_g": 72.41839107942955,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 100.12443403491856,
      "mean_curve_nrmse": 0.2793478588078577,
      "mean_energy_integral_abs_error_J": 3.618727941464057,
      "precision_at_1": 1.0,
      "regret_at_1_g": 4.978726451635964,
      "precision_at_3": 1.0,
      "regret_at_3_g": 4.978726451635964,
      "precision_at_5": 0.8,
      "regret_at_5_g": 4.978726451635964,
      "precision_at_10": 0.6,
      "regret_at_10_g": 4.978726451635964,
      "precision_at_25": 0.44,
      "regret_at_25_g": 2.690598848935238,
      "precision_at_50": 0.3,
      "regret_at_50_g": 1.7689512379116508
    },
    {
      "preset": "tpu",
      "scope": "per_material",
      "method": "pinn_full_self",
      "evaluated": 1200,
      "oracle_feasible": 27,
      "best_oracle_feasible_mass_g": 72.41839107942955,
      "predicted_feasible_rate": 0.0575,
      "physical_violation_rate": 0.6521739130434783,
      "mean_curve_rmse_N": 96.04488099629047,
      "mean_curve_nrmse": 0.27649550279271884,
      "mean_energy_integral_abs_error_J": 3.2787889703402753,
      "precision_at_1": 0.0,
      "regret_at_1_g": Infinity,
      "precision_at_3": 0.0,
      "regret_at_3_g": Infinity,
      "precision_at_5": 0.0,
      "regret_at_5_g": Infinity,
      "precision_at_10": 0.0,
      "regret_at_10_g": Infinity,
      "precision_at_25": 0.0,
      "regret_at_25_g": Infinity,
      "precision_at_50": 0.1,
      "regret_at_50_g": 0.0
    },
    {
      "preset": "pa_cf",
      "scope": "self",
      "method": "random",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 1.0,
      "physical_violation_rate": 1.0,
      "mean_curve_rmse_N": 900.0686938286924,
      "mean_curve_nrmse": 0.6638239581510745,
      "mean_energy_integral_abs_error_J": 25.17599696402111,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN
    },
    {
      "preset": "pa_cf",
      "scope": "self",
      "method": "lightest",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 1.0,
      "physical_violation_rate": 1.0,
      "mean_curve_rmse_N": 900.0686938286924,
      "mean_curve_nrmse": 0.6638239581510745,
      "mean_energy_integral_abs_error_J": 25.17599696402111,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN
    },
    {
      "preset": "pa_cf",
      "scope": "self",
      "method": "pseudo_bootstrap",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 0.845,
      "physical_violation_rate": 1.0,
      "mean_curve_rmse_N": 900.0686938286924,
      "mean_curve_nrmse": 0.6638239581510745,
      "mean_energy_integral_abs_error_J": 25.17599696402111,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN
    },
    {
      "preset": "pa_cf",
      "scope": "self",
      "method": "oracle_upper_bound",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 0.0,
      "mean_curve_nrmse": 0.0,
      "mean_energy_integral_abs_error_J": 0.0,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN
    },
    {
      "preset": "pa_cf",
      "scope": "pooled",
      "method": "mlp_softplus",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 1330.5559510445314,
      "mean_curve_nrmse": 0.4852023365727555,
      "mean_energy_integral_abs_error_J": 46.08849720848906,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN
    },
    {
      "preset": "pa_cf",
      "scope": "pooled",
      "method": "pinn_energy",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 1329.3754307235488,
      "mean_curve_nrmse": 0.4836583342491231,
      "mean_energy_integral_abs_error_J": 46.03573252782005,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN
    },
    {
      "preset": "pa_cf",
      "scope": "pooled",
      "method": "pinn_full",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 1329.2888269869784,
      "mean_curve_nrmse": 0.4835438036705281,
      "mean_energy_integral_abs_error_J": 46.0318661007148,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN
    },
    {
      "preset": "pa_cf",
      "scope": "per_material",
      "method": "mlp_softplus_self",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 0.42833333333333334,
      "physical_violation_rate": 1.0,
      "mean_curve_rmse_N": 810.0414533866281,
      "mean_curve_nrmse": 0.4244077693100803,
      "mean_energy_integral_abs_error_J": 24.26535905252646,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN
    },
    {
      "preset": "pa_cf",
      "scope": "per_material",
      "method": "pinn_energy_self",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 0.47833333333333333,
      "physical_violation_rate": 1.0,
      "mean_curve_rmse_N": 801.9363230643733,
      "mean_curve_nrmse": 0.4092830423090751,
      "mean_energy_integral_abs_error_J": 19.619703362938896,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN
    },
    {
      "preset": "pa_cf",
      "scope": "per_material",
      "method": "pinn_full_self",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 0.485,
      "physical_violation_rate": 1.0,
      "mean_curve_rmse_N": 808.3909361082048,
      "mean_curve_nrmse": 0.408241455352746,
      "mean_energy_integral_abs_error_J": 19.74901844746361,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN
    }
  ],
  "transfer_rows": [
    {
      "preset": "pla",
      "scope": "transfer",
      "method": "mlp_softplus_from_pa12",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 1112.1886406755643,
      "mean_curve_nrmse": 0.4220713921156779,
      "mean_energy_integral_abs_error_J": 36.100692197253935,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN,
      "train_preset": "pa12",
      "eval_preset": "pla",
      "method_base": "mlp_softplus"
    },
    {
      "preset": "petg",
      "scope": "transfer",
      "method": "mlp_softplus_from_pa12",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 1027.601315256177,
      "mean_curve_nrmse": 0.40905410137092535,
      "mean_energy_integral_abs_error_J": 33.7540192695824,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN,
      "train_preset": "pa12",
      "eval_preset": "petg",
      "method_base": "mlp_softplus"
    },
    {
      "preset": "tpu",
      "scope": "transfer",
      "method": "mlp_softplus_from_pa12",
      "evaluated": 1200,
      "oracle_feasible": 27,
      "best_oracle_feasible_mass_g": 72.41839107942955,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 190.8640808471368,
      "mean_curve_nrmse": 0.5586479857185469,
      "mean_energy_integral_abs_error_J": 7.245517693607541,
      "precision_at_1": 0.0,
      "regret_at_1_g": Infinity,
      "precision_at_3": 0.0,
      "regret_at_3_g": Infinity,
      "precision_at_5": 0.0,
      "regret_at_5_g": Infinity,
      "precision_at_10": 0.0,
      "regret_at_10_g": Infinity,
      "precision_at_25": 0.0,
      "regret_at_25_g": Infinity,
      "precision_at_50": 0.0,
      "regret_at_50_g": Infinity,
      "train_preset": "pa12",
      "eval_preset": "tpu",
      "method_base": "mlp_softplus"
    },
    {
      "preset": "pa_cf",
      "scope": "transfer",
      "method": "mlp_softplus_from_pa12",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 1133.8364179740265,
      "mean_curve_nrmse": 0.41579780390917576,
      "mean_energy_integral_abs_error_J": 36.59391654602884,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN,
      "train_preset": "pa12",
      "eval_preset": "pa_cf",
      "method_base": "mlp_softplus"
    },
    {
      "preset": "pla",
      "scope": "transfer",
      "method": "pinn_energy_from_pa12",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 1256.0011542674058,
      "mean_curve_nrmse": 0.483622270480603,
      "mean_energy_integral_abs_error_J": 43.02586339761569,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN,
      "train_preset": "pa12",
      "eval_preset": "pla",
      "method_base": "pinn_energy"
    },
    {
      "preset": "petg",
      "scope": "transfer",
      "method": "pinn_energy_from_pa12",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 1152.9498739959329,
      "mean_curve_nrmse": 0.4881602886422033,
      "mean_energy_integral_abs_error_J": 39.713141431086385,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN,
      "train_preset": "pa12",
      "eval_preset": "petg",
      "method_base": "pinn_energy"
    },
    {
      "preset": "tpu",
      "scope": "transfer",
      "method": "pinn_energy_from_pa12",
      "evaluated": 1200,
      "oracle_feasible": 27,
      "best_oracle_feasible_mass_g": 72.41839107942955,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 222.9965991321641,
      "mean_curve_nrmse": 0.7216168829485231,
      "mean_energy_integral_abs_error_J": 8.580630383456986,
      "precision_at_1": 0.0,
      "regret_at_1_g": Infinity,
      "precision_at_3": 0.0,
      "regret_at_3_g": Infinity,
      "precision_at_5": 0.0,
      "regret_at_5_g": Infinity,
      "precision_at_10": 0.0,
      "regret_at_10_g": Infinity,
      "precision_at_25": 0.0,
      "regret_at_25_g": Infinity,
      "precision_at_50": 0.0,
      "regret_at_50_g": Infinity,
      "train_preset": "pa12",
      "eval_preset": "tpu",
      "method_base": "pinn_energy"
    },
    {
      "preset": "pa_cf",
      "scope": "transfer",
      "method": "pinn_energy_from_pa12",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 1324.5766036176456,
      "mean_curve_nrmse": 0.47754139565081244,
      "mean_energy_integral_abs_error_J": 45.821080489671964,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN,
      "train_preset": "pa12",
      "eval_preset": "pa_cf",
      "method_base": "pinn_energy"
    },
    {
      "preset": "pla",
      "scope": "transfer",
      "method": "pinn_full_from_pa12",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 1.0,
      "physical_violation_rate": 1.0,
      "mean_curve_rmse_N": 1199.187159849661,
      "mean_curve_nrmse": 1.737227580640773,
      "mean_energy_integral_abs_error_J": 35.642337010331424,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN,
      "train_preset": "pa12",
      "eval_preset": "pla",
      "method_base": "pinn_full"
    },
    {
      "preset": "petg",
      "scope": "transfer",
      "method": "pinn_full_from_pa12",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 1.0,
      "physical_violation_rate": 1.0,
      "mean_curve_rmse_N": 1201.9403280937677,
      "mean_curve_nrmse": 2.0900015936080147,
      "mean_energy_integral_abs_error_J": 36.677517179960304,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN,
      "train_preset": "pa12",
      "eval_preset": "petg",
      "method_base": "pinn_full"
    },
    {
      "preset": "tpu",
      "scope": "transfer",
      "method": "pinn_full_from_pa12",
      "evaluated": 1200,
      "oracle_feasible": 27,
      "best_oracle_feasible_mass_g": 72.41839107942955,
      "predicted_feasible_rate": 1.0,
      "physical_violation_rate": 0.9775,
      "mean_curve_rmse_N": 618.78254946769,
      "mean_curve_nrmse": 3.449543105748795,
      "mean_energy_integral_abs_error_J": 24.37798647544474,
      "precision_at_1": 0.0,
      "regret_at_1_g": Infinity,
      "precision_at_3": 0.0,
      "regret_at_3_g": Infinity,
      "precision_at_5": 0.0,
      "regret_at_5_g": Infinity,
      "precision_at_10": 0.0,
      "regret_at_10_g": Infinity,
      "precision_at_25": 0.0,
      "regret_at_25_g": Infinity,
      "precision_at_50": 0.0,
      "regret_at_50_g": Infinity,
      "train_preset": "pa12",
      "eval_preset": "tpu",
      "method_base": "pinn_full"
    },
    {
      "preset": "pa_cf",
      "scope": "transfer",
      "method": "pinn_full_from_pa12",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 1.0,
      "physical_violation_rate": 1.0,
      "mean_curve_rmse_N": 1599.8863818560217,
      "mean_curve_nrmse": 2.1903734183501973,
      "mean_energy_integral_abs_error_J": 50.68358548050893,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN,
      "train_preset": "pa12",
      "eval_preset": "pa_cf",
      "method_base": "pinn_full"
    },
    {
      "preset": "pa12",
      "scope": "transfer",
      "method": "mlp_softplus_from_pla",
      "evaluated": 1200,
      "oracle_feasible": 651,
      "best_oracle_feasible_mass_g": 25.522240415410995,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 1238.0427791010197,
      "mean_curve_nrmse": 0.5891447763696533,
      "mean_energy_integral_abs_error_J": 46.589789238862274,
      "precision_at_1": 0.0,
      "regret_at_1_g": Infinity,
      "precision_at_3": 0.0,
      "regret_at_3_g": Infinity,
      "precision_at_5": 0.0,
      "regret_at_5_g": Infinity,
      "precision_at_10": 0.0,
      "regret_at_10_g": Infinity,
      "precision_at_25": 0.0,
      "regret_at_25_g": Infinity,
      "precision_at_50": 0.0,
      "regret_at_50_g": Infinity,
      "train_preset": "pla",
      "eval_preset": "pa12",
      "method_base": "mlp_softplus"
    },
    {
      "preset": "petg",
      "scope": "transfer",
      "method": "mlp_softplus_from_pla",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 1144.0104799967603,
      "mean_curve_nrmse": 0.47203187548375175,
      "mean_energy_integral_abs_error_J": 39.313025161238855,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN,
      "train_preset": "pla",
      "eval_preset": "petg",
      "method_base": "mlp_softplus"
    },
    {
      "preset": "tpu",
      "scope": "transfer",
      "method": "mlp_softplus_from_pla",
      "evaluated": 1200,
      "oracle_feasible": 27,
      "best_oracle_feasible_mass_g": 72.41839107942955,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 221.25402131894225,
      "mean_curve_nrmse": 0.7127782358170364,
      "mean_energy_integral_abs_error_J": 8.508708872070184,
      "precision_at_1": 0.0,
      "regret_at_1_g": Infinity,
      "precision_at_3": 0.0,
      "regret_at_3_g": Infinity,
      "precision_at_5": 0.0,
      "regret_at_5_g": Infinity,
      "precision_at_10": 0.0,
      "regret_at_10_g": Infinity,
      "precision_at_25": 0.0,
      "regret_at_25_g": Infinity,
      "precision_at_50": 0.0,
      "regret_at_50_g": Infinity,
      "train_preset": "pla",
      "eval_preset": "tpu",
      "method_base": "mlp_softplus"
    },
    {
      "preset": "pa_cf",
      "scope": "transfer",
      "method": "mlp_softplus_from_pla",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 1312.5645551523883,
      "mean_curve_nrmse": 0.46216360195342,
      "mean_energy_integral_abs_error_J": 45.28195473752607,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN,
      "train_preset": "pla",
      "eval_preset": "pa_cf",
      "method_base": "mlp_softplus"
    },
    {
      "preset": "pa12",
      "scope": "transfer",
      "method": "pinn_energy_from_pla",
      "evaluated": 1200,
      "oracle_feasible": 651,
      "best_oracle_feasible_mass_g": 25.522240415410995,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 1198.102373054302,
      "mean_curve_nrmse": 0.5397476461631175,
      "mean_energy_integral_abs_error_J": 44.87909037731682,
      "precision_at_1": 0.0,
      "regret_at_1_g": Infinity,
      "precision_at_3": 0.0,
      "regret_at_3_g": Infinity,
      "precision_at_5": 0.0,
      "regret_at_5_g": Infinity,
      "precision_at_10": 0.0,
      "regret_at_10_g": Infinity,
      "precision_at_25": 0.0,
      "regret_at_25_g": Infinity,
      "precision_at_50": 0.0,
      "regret_at_50_g": Infinity,
      "train_preset": "pla",
      "eval_preset": "pa12",
      "method_base": "pinn_energy"
    },
    {
      "preset": "petg",
      "scope": "transfer",
      "method": "pinn_energy_from_pla",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 1103.5232789698127,
      "mean_curve_nrmse": 0.4004603584536847,
      "mean_energy_integral_abs_error_J": 37.46941186531248,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN,
      "train_preset": "pla",
      "eval_preset": "petg",
      "method_base": "pinn_energy"
    },
    {
      "preset": "tpu",
      "scope": "transfer",
      "method": "pinn_energy_from_pla",
      "evaluated": 1200,
      "oracle_feasible": 27,
      "best_oracle_feasible_mass_g": 72.41839107942955,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 213.78517988056535,
      "mean_curve_nrmse": 0.6748918585457638,
      "mean_energy_integral_abs_error_J": 8.199937731407259,
      "precision_at_1": 0.0,
      "regret_at_1_g": Infinity,
      "precision_at_3": 0.0,
      "regret_at_3_g": Infinity,
      "precision_at_5": 0.0,
      "regret_at_5_g": Infinity,
      "precision_at_10": 0.0,
      "regret_at_10_g": Infinity,
      "precision_at_25": 0.0,
      "regret_at_25_g": Infinity,
      "precision_at_50": 0.0,
      "regret_at_50_g": Infinity,
      "train_preset": "pla",
      "eval_preset": "tpu",
      "method_base": "pinn_energy"
    },
    {
      "preset": "pa_cf",
      "scope": "transfer",
      "method": "pinn_energy_from_pla",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 1274.8446940664335,
      "mean_curve_nrmse": 0.4152539140123487,
      "mean_energy_integral_abs_error_J": 43.56078327288813,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN,
      "train_preset": "pla",
      "eval_preset": "pa_cf",
      "method_base": "pinn_energy"
    },
    {
      "preset": "pa12",
      "scope": "transfer",
      "method": "pinn_full_from_pla",
      "evaluated": 1200,
      "oracle_feasible": 651,
      "best_oracle_feasible_mass_g": 25.522240415410995,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 1248.263017304025,
      "mean_curve_nrmse": 0.6019601386361119,
      "mean_energy_integral_abs_error_J": 47.02378446484569,
      "precision_at_1": 0.0,
      "regret_at_1_g": Infinity,
      "precision_at_3": 0.0,
      "regret_at_3_g": Infinity,
      "precision_at_5": 0.0,
      "regret_at_5_g": Infinity,
      "precision_at_10": 0.0,
      "regret_at_10_g": Infinity,
      "precision_at_25": 0.0,
      "regret_at_25_g": Infinity,
      "precision_at_50": 0.0,
      "regret_at_50_g": Infinity,
      "train_preset": "pla",
      "eval_preset": "pa12",
      "method_base": "pinn_full"
    },
    {
      "preset": "petg",
      "scope": "transfer",
      "method": "pinn_full_from_pla",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 1152.6366562468106,
      "mean_curve_nrmse": 0.4875947286772155,
      "mean_energy_integral_abs_error_J": 39.69914931049747,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN,
      "train_preset": "pla",
      "eval_preset": "petg",
      "method_base": "pinn_full"
    },
    {
      "preset": "tpu",
      "scope": "transfer",
      "method": "pinn_full_from_pla",
      "evaluated": 1200,
      "oracle_feasible": 27,
      "best_oracle_feasible_mass_g": 72.41839107942955,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 222.93099584247665,
      "mean_curve_nrmse": 0.7212841374023394,
      "mean_energy_integral_abs_error_J": 8.577923496546175,
      "precision_at_1": 0.0,
      "regret_at_1_g": Infinity,
      "precision_at_3": 0.0,
      "regret_at_3_g": Infinity,
      "precision_at_5": 0.0,
      "regret_at_5_g": Infinity,
      "precision_at_10": 0.0,
      "regret_at_10_g": Infinity,
      "precision_at_25": 0.0,
      "regret_at_25_g": Infinity,
      "precision_at_50": 0.0,
      "regret_at_50_g": Infinity,
      "train_preset": "pla",
      "eval_preset": "tpu",
      "method_base": "pinn_full"
    },
    {
      "preset": "pa_cf",
      "scope": "transfer",
      "method": "pinn_full_from_pla",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 1324.612260534072,
      "mean_curve_nrmse": 0.4775871258272892,
      "mean_energy_integral_abs_error_J": 45.822676664664755,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN,
      "train_preset": "pla",
      "eval_preset": "pa_cf",
      "method_base": "pinn_full"
    },
    {
      "preset": "pa12",
      "scope": "transfer",
      "method": "mlp_softplus_from_petg",
      "evaluated": 1200,
      "oracle_feasible": 651,
      "best_oracle_feasible_mass_g": 25.522240415410995,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 1243.520168371164,
      "mean_curve_nrmse": 0.5960092421259914,
      "mean_energy_integral_abs_error_J": 46.82251974295733,
      "precision_at_1": 0.0,
      "regret_at_1_g": Infinity,
      "precision_at_3": 0.0,
      "regret_at_3_g": Infinity,
      "precision_at_5": 0.0,
      "regret_at_5_g": Infinity,
      "precision_at_10": 0.0,
      "regret_at_10_g": Infinity,
      "precision_at_25": 0.0,
      "regret_at_25_g": Infinity,
      "precision_at_50": 0.0,
      "regret_at_50_g": Infinity,
      "train_preset": "petg",
      "eval_preset": "pa12",
      "method_base": "mlp_softplus"
    },
    {
      "preset": "pla",
      "scope": "transfer",
      "method": "mlp_softplus_from_petg",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 1250.7653868771204,
      "mean_curve_nrmse": 0.4746612042888062,
      "mean_energy_integral_abs_error_J": 42.79084240455554,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN,
      "train_preset": "petg",
      "eval_preset": "pla",
      "method_base": "mlp_softplus"
    },
    {
      "preset": "tpu",
      "scope": "transfer",
      "method": "mlp_softplus_from_petg",
      "evaluated": 1200,
      "oracle_feasible": 27,
      "best_oracle_feasible_mass_g": 72.41839107942955,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 222.03317770747074,
      "mean_curve_nrmse": 0.7167302923742795,
      "mean_energy_integral_abs_error_J": 8.540872262047113,
      "precision_at_1": 0.0,
      "regret_at_1_g": Infinity,
      "precision_at_3": 0.0,
      "regret_at_3_g": Infinity,
      "precision_at_5": 0.0,
      "regret_at_5_g": Infinity,
      "precision_at_10": 0.0,
      "regret_at_10_g": Infinity,
      "precision_at_25": 0.0,
      "regret_at_25_g": Infinity,
      "precision_at_50": 0.0,
      "regret_at_50_g": Infinity,
      "train_preset": "petg",
      "eval_preset": "tpu",
      "method_base": "mlp_softplus"
    },
    {
      "preset": "pa_cf",
      "scope": "transfer",
      "method": "mlp_softplus_from_petg",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 1317.290631773252,
      "mean_curve_nrmse": 0.46820569169347587,
      "mean_energy_integral_abs_error_J": 45.494420907876716,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN,
      "train_preset": "petg",
      "eval_preset": "pa_cf",
      "method_base": "mlp_softplus"
    },
    {
      "preset": "pa12",
      "scope": "transfer",
      "method": "pinn_energy_from_petg",
      "evaluated": 1200,
      "oracle_feasible": 651,
      "best_oracle_feasible_mass_g": 25.522240415410995,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 1251.0310122825051,
      "mean_curve_nrmse": 0.6054357455630188,
      "mean_energy_integral_abs_error_J": 47.14114227553887,
      "precision_at_1": 0.0,
      "regret_at_1_g": Infinity,
      "precision_at_3": 0.0,
      "regret_at_3_g": Infinity,
      "precision_at_5": 0.0,
      "regret_at_5_g": Infinity,
      "precision_at_10": 0.0,
      "regret_at_10_g": Infinity,
      "precision_at_25": 0.0,
      "regret_at_25_g": Infinity,
      "precision_at_50": 0.0,
      "regret_at_50_g": Infinity,
      "train_preset": "petg",
      "eval_preset": "pa12",
      "method_base": "pinn_energy"
    },
    {
      "preset": "pla",
      "scope": "transfer",
      "method": "pinn_energy_from_petg",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 1258.5818614487725,
      "mean_curve_nrmse": 0.48804253991325824,
      "mean_energy_integral_abs_error_J": 43.141504580657255,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN,
      "train_preset": "petg",
      "eval_preset": "pla",
      "method_base": "pinn_energy"
    },
    {
      "preset": "tpu",
      "scope": "transfer",
      "method": "pinn_energy_from_petg",
      "evaluated": 1200,
      "oracle_feasible": 27,
      "best_oracle_feasible_mass_g": 72.41839107942955,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 223.3868064274712,
      "mean_curve_nrmse": 0.7235960309878277,
      "mean_energy_integral_abs_error_J": 8.596729692732875,
      "precision_at_1": 0.0,
      "regret_at_1_g": Infinity,
      "precision_at_3": 0.0,
      "regret_at_3_g": Infinity,
      "precision_at_5": 0.0,
      "regret_at_5_g": Infinity,
      "precision_at_10": 0.0,
      "regret_at_10_g": Infinity,
      "precision_at_25": 0.0,
      "regret_at_25_g": Infinity,
      "precision_at_50": 0.0,
      "regret_at_50_g": Infinity,
      "train_preset": "petg",
      "eval_preset": "tpu",
      "method_base": "pinn_energy"
    },
    {
      "preset": "pa_cf",
      "scope": "transfer",
      "method": "pinn_energy_from_petg",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 1327.9485923479574,
      "mean_curve_nrmse": 0.48186881954925687,
      "mean_energy_integral_abs_error_J": 45.971923370817656,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN,
      "train_preset": "petg",
      "eval_preset": "pa_cf",
      "method_base": "pinn_energy"
    },
    {
      "preset": "pa12",
      "scope": "transfer",
      "method": "pinn_full_from_petg",
      "evaluated": 1200,
      "oracle_feasible": 651,
      "best_oracle_feasible_mass_g": 25.522240415410995,
      "predicted_feasible_rate": 1.0,
      "physical_violation_rate": 0.4575,
      "mean_curve_rmse_N": 1137.9360454295713,
      "mean_curve_nrmse": 1.6678485306501285,
      "mean_energy_integral_abs_error_J": 39.09428015629647,
      "precision_at_1": 0.0,
      "regret_at_1_g": Infinity,
      "precision_at_3": 0.0,
      "regret_at_3_g": Infinity,
      "precision_at_5": 0.0,
      "regret_at_5_g": Infinity,
      "precision_at_10": 0.0,
      "regret_at_10_g": Infinity,
      "precision_at_25": 0.0,
      "regret_at_25_g": Infinity,
      "precision_at_50": 0.0,
      "regret_at_50_g": Infinity,
      "train_preset": "petg",
      "eval_preset": "pa12",
      "method_base": "pinn_full"
    },
    {
      "preset": "pla",
      "scope": "transfer",
      "method": "pinn_full_from_petg",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 1.0,
      "physical_violation_rate": 1.0,
      "mean_curve_rmse_N": 1383.3080493619357,
      "mean_curve_nrmse": 2.2757426160188223,
      "mean_energy_integral_abs_error_J": 42.87078947623338,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN,
      "train_preset": "petg",
      "eval_preset": "pla",
      "method_base": "pinn_full"
    },
    {
      "preset": "tpu",
      "scope": "transfer",
      "method": "pinn_full_from_petg",
      "evaluated": 1200,
      "oracle_feasible": 27,
      "best_oracle_feasible_mass_g": 72.41839107942955,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 170.67905963146833,
      "mean_curve_nrmse": 0.9179885163209666,
      "mean_energy_integral_abs_error_J": 5.892724077537332,
      "precision_at_1": 0.0,
      "regret_at_1_g": Infinity,
      "precision_at_3": 0.0,
      "regret_at_3_g": Infinity,
      "precision_at_5": 0.0,
      "regret_at_5_g": Infinity,
      "precision_at_10": 0.0,
      "regret_at_10_g": Infinity,
      "precision_at_25": 0.0,
      "regret_at_25_g": Infinity,
      "precision_at_50": 0.0,
      "regret_at_50_g": Infinity,
      "train_preset": "petg",
      "eval_preset": "tpu",
      "method_base": "pinn_full"
    },
    {
      "preset": "pa_cf",
      "scope": "transfer",
      "method": "pinn_full_from_petg",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 1.0,
      "physical_violation_rate": 1.0,
      "mean_curve_rmse_N": 1774.257867601168,
      "mean_curve_nrmse": 2.4898597710147885,
      "mean_energy_integral_abs_error_J": 57.88350731430817,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN,
      "train_preset": "petg",
      "eval_preset": "pa_cf",
      "method_base": "pinn_full"
    },
    {
      "preset": "pa12",
      "scope": "transfer",
      "method": "mlp_softplus_from_tpu",
      "evaluated": 1200,
      "oracle_feasible": 651,
      "best_oracle_feasible_mass_g": 25.522240415410995,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 1096.1310794696863,
      "mean_curve_nrmse": 0.47828458563710596,
      "mean_energy_integral_abs_error_J": 40.3606800386478,
      "precision_at_1": 0.0,
      "regret_at_1_g": Infinity,
      "precision_at_3": 0.0,
      "regret_at_3_g": Infinity,
      "precision_at_5": 0.0,
      "regret_at_5_g": Infinity,
      "precision_at_10": 0.0,
      "regret_at_10_g": Infinity,
      "precision_at_25": 0.0,
      "regret_at_25_g": Infinity,
      "precision_at_50": 0.0,
      "regret_at_50_g": Infinity,
      "train_preset": "tpu",
      "eval_preset": "pa12",
      "method_base": "mlp_softplus"
    },
    {
      "preset": "pla",
      "scope": "transfer",
      "method": "mlp_softplus_from_tpu",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 1120.9283523497993,
      "mean_curve_nrmse": 0.41103803706616215,
      "mean_energy_integral_abs_error_J": 36.55536082024166,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN,
      "train_preset": "tpu",
      "eval_preset": "pla",
      "method_base": "mlp_softplus"
    },
    {
      "preset": "petg",
      "scope": "transfer",
      "method": "mlp_softplus_from_tpu",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 1035.1894827188387,
      "mean_curve_nrmse": 0.4009346697741288,
      "mean_energy_integral_abs_error_J": 34.14278329429221,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN,
      "train_preset": "tpu",
      "eval_preset": "petg",
      "method_base": "mlp_softplus"
    },
    {
      "preset": "pa_cf",
      "scope": "transfer",
      "method": "mlp_softplus_from_tpu",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 1141.2167811967383,
      "mean_curve_nrmse": 0.40947536213916563,
      "mean_energy_integral_abs_error_J": 36.980356757432006,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN,
      "train_preset": "tpu",
      "eval_preset": "pa_cf",
      "method_base": "mlp_softplus"
    },
    {
      "preset": "pa12",
      "scope": "transfer",
      "method": "pinn_energy_from_tpu",
      "evaluated": 1200,
      "oracle_feasible": 651,
      "best_oracle_feasible_mass_g": 25.522240415410995,
      "predicted_feasible_rate": 1.0,
      "physical_violation_rate": 0.4575,
      "mean_curve_rmse_N": 881.7351787804128,
      "mean_curve_nrmse": 0.8999699161665511,
      "mean_energy_integral_abs_error_J": 29.32408951231144,
      "precision_at_1": 0.0,
      "regret_at_1_g": Infinity,
      "precision_at_3": 0.0,
      "regret_at_3_g": Infinity,
      "precision_at_5": 0.0,
      "regret_at_5_g": Infinity,
      "precision_at_10": 0.0,
      "regret_at_10_g": Infinity,
      "precision_at_25": 0.0,
      "regret_at_25_g": Infinity,
      "precision_at_50": 0.0,
      "regret_at_50_g": Infinity,
      "train_preset": "tpu",
      "eval_preset": "pa12",
      "method_base": "pinn_energy"
    },
    {
      "preset": "pla",
      "scope": "transfer",
      "method": "pinn_energy_from_tpu",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 1.0,
      "physical_violation_rate": 1.0,
      "mean_curve_rmse_N": 1039.5824442511407,
      "mean_curve_nrmse": 1.0011754269860473,
      "mean_energy_integral_abs_error_J": 30.327967623645126,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN,
      "train_preset": "tpu",
      "eval_preset": "pla",
      "method_base": "pinn_energy"
    },
    {
      "preset": "petg",
      "scope": "transfer",
      "method": "pinn_energy_from_tpu",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 929.0190726881575,
      "mean_curve_nrmse": 0.9038120830619985,
      "mean_energy_integral_abs_error_J": 27.160142484461247,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN,
      "train_preset": "tpu",
      "eval_preset": "petg",
      "method_base": "pinn_energy"
    },
    {
      "preset": "pa_cf",
      "scope": "transfer",
      "method": "pinn_energy_from_tpu",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 1.0,
      "physical_violation_rate": 1.0,
      "mean_curve_rmse_N": 1111.8470541411116,
      "mean_curve_nrmse": 1.10579452306011,
      "mean_energy_integral_abs_error_J": 32.10400371756536,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN,
      "train_preset": "tpu",
      "eval_preset": "pa_cf",
      "method_base": "pinn_energy"
    },
    {
      "preset": "pa12",
      "scope": "transfer",
      "method": "pinn_full_from_tpu",
      "evaluated": 1200,
      "oracle_feasible": 651,
      "best_oracle_feasible_mass_g": 25.522240415410995,
      "predicted_feasible_rate": 1.0,
      "physical_violation_rate": 0.4575,
      "mean_curve_rmse_N": 1092.9482386250338,
      "mean_curve_nrmse": 1.5724824053726119,
      "mean_energy_integral_abs_error_J": 37.27151764498173,
      "precision_at_1": 0.0,
      "regret_at_1_g": Infinity,
      "precision_at_3": 0.0,
      "regret_at_3_g": Infinity,
      "precision_at_5": 0.0,
      "regret_at_5_g": Infinity,
      "precision_at_10": 0.0,
      "regret_at_10_g": Infinity,
      "precision_at_25": 0.0,
      "regret_at_25_g": Infinity,
      "precision_at_50": 0.0,
      "regret_at_50_g": Infinity,
      "train_preset": "tpu",
      "eval_preset": "pa12",
      "method_base": "pinn_full"
    },
    {
      "preset": "pla",
      "scope": "transfer",
      "method": "pinn_full_from_tpu",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 1.0,
      "physical_violation_rate": 1.0,
      "mean_curve_rmse_N": 1452.5689386846093,
      "mean_curve_nrmse": 2.455386676319621,
      "mean_energy_integral_abs_error_J": 45.604754793169775,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN,
      "train_preset": "tpu",
      "eval_preset": "pla",
      "method_base": "pinn_full"
    },
    {
      "preset": "petg",
      "scope": "transfer",
      "method": "pinn_full_from_tpu",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 1.0,
      "physical_violation_rate": 1.0,
      "mean_curve_rmse_N": 1198.7493021507148,
      "mean_curve_nrmse": 2.0807580675414683,
      "mean_energy_integral_abs_error_J": 36.55099493111037,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN,
      "train_preset": "tpu",
      "eval_preset": "petg",
      "method_base": "pinn_full"
    },
    {
      "preset": "pa_cf",
      "scope": "transfer",
      "method": "pinn_full_from_tpu",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 1.0,
      "physical_violation_rate": 1.0,
      "mean_curve_rmse_N": 1943.8241843079531,
      "mean_curve_nrmse": 2.7646458553293165,
      "mean_energy_integral_abs_error_J": 65.06084675668302,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN,
      "train_preset": "tpu",
      "eval_preset": "pa_cf",
      "method_base": "pinn_full"
    },
    {
      "preset": "pa12",
      "scope": "transfer",
      "method": "mlp_softplus_from_pa_cf",
      "evaluated": 1200,
      "oracle_feasible": 651,
      "best_oracle_feasible_mass_g": 25.522240415410995,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 3050.6748393197618,
      "mean_curve_nrmse": 4.525083746976949,
      "mean_energy_integral_abs_error_J": 118.12102071457566,
      "precision_at_1": 0.0,
      "regret_at_1_g": Infinity,
      "precision_at_3": 0.0,
      "regret_at_3_g": Infinity,
      "precision_at_5": 0.0,
      "regret_at_5_g": Infinity,
      "precision_at_10": 0.0,
      "regret_at_10_g": Infinity,
      "precision_at_25": 0.0,
      "regret_at_25_g": Infinity,
      "precision_at_50": 0.0,
      "regret_at_50_g": Infinity,
      "train_preset": "pa_cf",
      "eval_preset": "pa12",
      "method_base": "mlp_softplus"
    },
    {
      "preset": "pla",
      "scope": "transfer",
      "method": "mlp_softplus_from_pa_cf",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 3401.4134033593355,
      "mean_curve_nrmse": 6.34770591507808,
      "mean_energy_integral_abs_error_J": 126.26698933886706,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN,
      "train_preset": "pa_cf",
      "eval_preset": "pla",
      "method_base": "mlp_softplus"
    },
    {
      "preset": "petg",
      "scope": "transfer",
      "method": "mlp_softplus_from_pa_cf",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 3982.1812555087577,
      "mean_curve_nrmse": 7.735184980741883,
      "mean_energy_integral_abs_error_J": 152.4664933969949,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN,
      "train_preset": "pa_cf",
      "eval_preset": "petg",
      "method_base": "mlp_softplus"
    },
    {
      "preset": "tpu",
      "scope": "transfer",
      "method": "mlp_softplus_from_pa_cf",
      "evaluated": 1200,
      "oracle_feasible": 27,
      "best_oracle_feasible_mass_g": 72.41839107942955,
      "predicted_feasible_rate": 1.0,
      "physical_violation_rate": 0.9775,
      "mean_curve_rmse_N": 621.2073369490305,
      "mean_curve_nrmse": 3.4619553751572085,
      "mean_energy_integral_abs_error_J": 24.477134484978247,
      "precision_at_1": 0.0,
      "regret_at_1_g": Infinity,
      "precision_at_3": 0.0,
      "regret_at_3_g": Infinity,
      "precision_at_5": 0.0,
      "regret_at_5_g": Infinity,
      "precision_at_10": 0.0,
      "regret_at_10_g": Infinity,
      "precision_at_25": 0.0,
      "regret_at_25_g": Infinity,
      "precision_at_50": 0.0,
      "regret_at_50_g": Infinity,
      "train_preset": "pa_cf",
      "eval_preset": "tpu",
      "method_base": "mlp_softplus"
    },
    {
      "preset": "pa12",
      "scope": "transfer",
      "method": "pinn_energy_from_pa_cf",
      "evaluated": 1200,
      "oracle_feasible": 651,
      "best_oracle_feasible_mass_g": 25.522240415410995,
      "predicted_feasible_rate": 1.0,
      "physical_violation_rate": 0.4575,
      "mean_curve_rmse_N": 986.6550851036725,
      "mean_curve_nrmse": 1.3167739063083281,
      "mean_energy_integral_abs_error_J": 33.04948392865197,
      "precision_at_1": 0.0,
      "regret_at_1_g": Infinity,
      "precision_at_3": 0.0,
      "regret_at_3_g": Infinity,
      "precision_at_5": 0.0,
      "regret_at_5_g": Infinity,
      "precision_at_10": 0.0,
      "regret_at_10_g": Infinity,
      "precision_at_25": 0.0,
      "regret_at_25_g": Infinity,
      "precision_at_50": 0.0,
      "regret_at_50_g": Infinity,
      "train_preset": "pa_cf",
      "eval_preset": "pa12",
      "method_base": "pinn_energy"
    },
    {
      "preset": "pla",
      "scope": "transfer",
      "method": "pinn_energy_from_pa_cf",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 1.0,
      "physical_violation_rate": 1.0,
      "mean_curve_rmse_N": 1370.8632835406722,
      "mean_curve_nrmse": 2.2424756411744124,
      "mean_energy_integral_abs_error_J": 42.37764961789403,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN,
      "train_preset": "pa_cf",
      "eval_preset": "pla",
      "method_base": "pinn_energy"
    },
    {
      "preset": "petg",
      "scope": "transfer",
      "method": "pinn_energy_from_pa_cf",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 1.0,
      "physical_violation_rate": 1.0,
      "mean_curve_rmse_N": 1299.8840510561974,
      "mean_curve_nrmse": 2.3609061225323362,
      "mean_energy_integral_abs_error_J": 40.60453920297897,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN,
      "train_preset": "pa_cf",
      "eval_preset": "petg",
      "method_base": "pinn_energy"
    },
    {
      "preset": "tpu",
      "scope": "transfer",
      "method": "pinn_energy_from_pa_cf",
      "evaluated": 1200,
      "oracle_feasible": 27,
      "best_oracle_feasible_mass_g": 72.41839107942955,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 162.8824095839681,
      "mean_curve_nrmse": 0.8549650339732847,
      "mean_energy_integral_abs_error_J": 5.581068063202982,
      "precision_at_1": 0.0,
      "regret_at_1_g": Infinity,
      "precision_at_3": 0.0,
      "regret_at_3_g": Infinity,
      "precision_at_5": 0.0,
      "regret_at_5_g": Infinity,
      "precision_at_10": 0.0,
      "regret_at_10_g": Infinity,
      "precision_at_25": 0.0,
      "regret_at_25_g": Infinity,
      "precision_at_50": 0.0,
      "regret_at_50_g": Infinity,
      "train_preset": "pa_cf",
      "eval_preset": "tpu",
      "method_base": "pinn_energy"
    },
    {
      "preset": "pa12",
      "scope": "transfer",
      "method": "pinn_full_from_pa_cf",
      "evaluated": 1200,
      "oracle_feasible": 651,
      "best_oracle_feasible_mass_g": 25.522240415410995,
      "predicted_feasible_rate": 1.0,
      "physical_violation_rate": 0.4575,
      "mean_curve_rmse_N": 962.0637528198696,
      "mean_curve_nrmse": 1.24706228026335,
      "mean_energy_integral_abs_error_J": 32.068090174099694,
      "precision_at_1": 0.0,
      "regret_at_1_g": Infinity,
      "precision_at_3": 0.0,
      "regret_at_3_g": Infinity,
      "precision_at_5": 0.0,
      "regret_at_5_g": Infinity,
      "precision_at_10": 0.0,
      "regret_at_10_g": Infinity,
      "precision_at_25": 0.0,
      "regret_at_25_g": Infinity,
      "precision_at_50": 0.0,
      "regret_at_50_g": Infinity,
      "train_preset": "pa_cf",
      "eval_preset": "pa12",
      "method_base": "pinn_full"
    },
    {
      "preset": "pla",
      "scope": "transfer",
      "method": "pinn_full_from_pa_cf",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 1.0,
      "physical_violation_rate": 1.0,
      "mean_curve_rmse_N": 1318.4201600866957,
      "mean_curve_nrmse": 2.09838622158412,
      "mean_energy_integral_abs_error_J": 40.29864503772576,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN,
      "train_preset": "pa_cf",
      "eval_preset": "pla",
      "method_base": "pinn_full"
    },
    {
      "preset": "petg",
      "scope": "transfer",
      "method": "pinn_full_from_pa_cf",
      "evaluated": 1200,
      "oracle_feasible": 0,
      "best_oracle_feasible_mass_g": NaN,
      "predicted_feasible_rate": 1.0,
      "physical_violation_rate": 1.0,
      "mean_curve_rmse_N": 1236.6957451763851,
      "mean_curve_nrmse": 2.1888128303049244,
      "mean_energy_integral_abs_error_J": 38.05785095124716,
      "precision_at_1": 0.0,
      "regret_at_1_g": NaN,
      "precision_at_3": 0.0,
      "regret_at_3_g": NaN,
      "precision_at_5": 0.0,
      "regret_at_5_g": NaN,
      "precision_at_10": 0.0,
      "regret_at_10_g": NaN,
      "precision_at_25": 0.0,
      "regret_at_25_g": NaN,
      "precision_at_50": 0.0,
      "regret_at_50_g": NaN,
      "train_preset": "pa_cf",
      "eval_preset": "petg",
      "method_base": "pinn_full"
    },
    {
      "preset": "tpu",
      "scope": "transfer",
      "method": "pinn_full_from_pa_cf",
      "evaluated": 1200,
      "oracle_feasible": 27,
      "best_oracle_feasible_mass_g": 72.41839107942955,
      "predicted_feasible_rate": 0.0,
      "physical_violation_rate": 0.0,
      "mean_curve_rmse_N": 155.9895534275819,
      "mean_curve_nrmse": 0.7958740023880515,
      "mean_energy_integral_abs_error_J": 5.309090031932562,
      "precision_at_1": 0.0,
      "regret_at_1_g": Infinity,
      "precision_at_3": 0.0,
      "regret_at_3_g": Infinity,
      "precision_at_5": 0.0,
      "regret_at_5_g": Infinity,
      "precision_at_10": 0.0,
      "regret_at_10_g": Infinity,
      "precision_at_25": 0.0,
      "regret_at_25_g": Infinity,
      "precision_at_50": 0.0,
      "regret_at_50_g": Infinity,
      "train_preset": "pa_cf",
      "eval_preset": "tpu",
      "method_base": "pinn_full"
    }
  ]
}

==> tables/transfer_compact.csv <==
train_preset,eval_preset,method_base,evaluated,mean_curve_nrmse,physical_violation_rate,precision_at_10,regret_at_10_g
tpu,pa12,pinn_energy,25000,0.32091459,0.0,1.0,0.0
pa_cf,pa12,pinn_energy,25000,0.58413246,0.0,1.0,0.0
tpu,pa12,mlp_softplus,25000,0.58546598,0.0,1.0,0.0
petg,pa12,pinn_energy,25000,0.58895613,0.0,1.0,0.0
petg,pa12,pinn_full,25000,0.59481173,0.0,1.0,0.0
petg,pa12,mlp_softplus,25000,0.59595909,0.0,1.0,0.0
pa_cf,pa12,pinn_full,25000,0.59606265,0.0,1.0,0.0
tpu,pa12,pinn_full,25000,0.59666867,0.0,1.0,0.0
pla,pa12,pinn_full,25000,0.59670877,0.0,1.0,0.0
pla,pa12,pinn_energy,25000,0.68275166,0.0,1.0,0.0
pa_cf,pa12,mlp_softplus,25000,0.71500467,0.0,1.0,0.0
pla,pa12,mlp_softplus,25000,0.73572511,0.0,1.0,0.0
pa12,pa_cf,pinn_energy,25000,0.29665358,0.0,0.1,0.0
tpu,pa_cf,pinn_energy,25000,0.30285228,0.0,0.1,0.0
pla,pa_cf,pinn_energy,25000,0.30905205,0.87156,0.1,0.0
tpu,pa_cf,mlp_softplus,25000,0.40328535,0.0,0.1,0.0
petg,pa_cf,pinn_energy,25000,0.40549686,0.0,0.1,0.0
petg,pa_cf,pinn_full,25000,0.40925132,0.0,0.1,0.0
pa12,pa_cf,mlp_softplus,25000,0.40992211,0.0,0.1,0.0
petg,pa_cf,mlp_softplus,25000,0.41000502,0.0,0.1,0.0
tpu,pa_cf,pinn_full,25000,0.41046382,0.0,0.1,0.0
pla,pa_cf,pinn_full,25000,0.41048904,0.0,0.1,0.0
pla,pa_cf,mlp_softplus,25000,0.61595282,0.0,0.1,0.0
pa12,pa_cf,pinn_full,25000,0.63783763,0.0,0.1,0.0
tpu,petg,pinn_energy,25000,0.26585329,0.0,0.0,inf
pa_cf,petg,pinn_energy,25000,0.40270414,0.0,0.0,inf
tpu,petg,mlp_softplus,25000,0.40321803,0.0,0.0,inf
pa12,petg,mlp_softplus,25000,0.40825961,0.0,0.0,inf
pa_cf,petg,pinn_full,25000,0.4083852,0.0,0.0,inf
tpu,petg,pinn_full,25000,0.40867489,0.0,0.0,inf
pla,petg,pinn_full,25000,0.40869406,0.0,0.0,inf
pla,petg,mlp_softplus,25000,0.42503551,0.0,0.0,inf
pa12,petg,pinn_full,25000,0.43775412,0.0,0.0,inf
pa_cf,petg,mlp_softplus,25000,0.43970361,0.0,0.0,inf
pa12,petg,pinn_energy,25000,0.59689643,0.0,0.0,inf
pla,petg,pinn_energy,25000,1.2871274,0.0,0.0,inf
pa12,pla,pinn_energy,25000,0.26677851,0.0,0.0,inf
tpu,pla,pinn_energy,25000,0.27069189,0.0,0.0,inf
pa_cf,pla,pinn_energy,25000,0.40162617,0.0,0.0,inf
tpu,pla,mlp_softplus,25000,0.4022193,0.0,0.0,inf
petg,pla,pinn_energy,25000,0.40415358,0.0,0.0,inf
petg,pla,pinn_full,25000,0.40730601,0.0,0.0,inf
pa12,pla,mlp_softplus,25000,0.40785051,0.0,0.0,inf
petg,pla,mlp_softplus,25000,0.40793141,0.0,0.0,inf
pa_cf,pla,pinn_full,25000,0.40798661,0.0,0.0,inf
tpu,pla,pinn_full,25000,0.4083116,0.0,0.0,inf
pa_cf,pla,mlp_softplus,25000,0.48215906,0.0,0.0,inf
pa12,pla,pinn_full,25000,0.50142623,0.0,0.0,inf
pa_cf,tpu,pinn_energy,25000,0.6725822,0.0,0.0,inf
petg,tpu,pinn_energy,25000,0.68067241,0.0,0.0,inf
petg,tpu,pinn_full,25000,0.69074025,0.0,0.0,inf
pa12,tpu,mlp_softplus,25000,0.69247028,0.0,0.0,inf
petg,tpu,mlp_softplus,25000,0.69271392,0.0,0.0,inf
pa_cf,tpu,pinn_full,25000,0.69289436,0.0,0.0,inf
pla,tpu,pinn_full,25000,0.69399575,0.0,0.0,inf
pla,tpu,mlp_softplus,25000,1.4478147,0.35404,0.0,inf
pa_cf,tpu,mlp_softplus,25000,1.4529097,0.35404,0.0,inf
pa12,tpu,pinn_full,25000,1.505931,0.35404,0.0,inf
pla,tpu,pinn_energy,25000,1.9086846,0.35404,0.0,inf
pa12,tpu,pinn_energy,25000,11.341716,0.0,0.0,inf


==> tables/transfer_metrics.csv <==
preset,scope,method,evaluated,oracle_feasible,best_oracle_feasible_mass_g,predicted_feasible_rate,physical_violation_rate,mean_curve_rmse_N,mean_curve_nrmse,mean_energy_integral_abs_error_J,precision_at_1,regret_at_1_g,precision_at_3,regret_at_3_g,precision_at_5,regret_at_5_g,precision_at_10,regret_at_10_g,precision_at_25,regret_at_25_g,precision_at_50,regret_at_50_g,train_preset,eval_preset,method_base
pla,transfer,mlp_softplus_from_pa12,1200,0,nan,0,0,1112.1886,0.42207139,36.100692,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan,pa12,pla,mlp_softplus
petg,transfer,mlp_softplus_from_pa12,1200,0,nan,0,0,1027.6013,0.4090541,33.754019,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan,pa12,petg,mlp_softplus
tpu,transfer,mlp_softplus_from_pa12,1200,27,72.418391,0,0,190.86408,0.55864799,7.2455177,0,inf,0,inf,0,inf,0,inf,0,inf,0,inf,pa12,tpu,mlp_softplus
pa_cf,transfer,mlp_softplus_from_pa12,1200,0,nan,0,0,1133.8364,0.4157978,36.593917,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan,pa12,pa_cf,mlp_softplus
pla,transfer,pinn_energy_from_pa12,1200,0,nan,0,0,1256.0012,0.48362227,43.025863,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan,pa12,pla,pinn_energy
petg,transfer,pinn_energy_from_pa12,1200,0,nan,0,0,1152.9499,0.48816029,39.713141,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan,pa12,petg,pinn_energy
tpu,transfer,pinn_energy_from_pa12,1200,27,72.418391,0,0,222.9966,0.72161688,8.5806304,0,inf,0,inf,0,inf,0,inf,0,inf,0,inf,pa12,tpu,pinn_energy
pa_cf,transfer,pinn_energy_from_pa12,1200,0,nan,0,0,1324.5766,0.4775414,45.82108,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan,pa12,pa_cf,pinn_energy
pla,transfer,pinn_full_from_pa12,1200,0,nan,1,1,1199.1872,1.7372276,35.642337,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan,pa12,pla,pinn_full
petg,transfer,pinn_full_from_pa12,1200,0,nan,1,1,1201.9403,2.0900016,36.677517,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan,pa12,petg,pinn_full
tpu,transfer,pinn_full_from_pa12,1200,27,72.418391,1,0.9775,618.78255,3.4495431,24.377986,0,inf,0,inf,0,inf,0,inf,0,inf,0,inf,pa12,tpu,pinn_full
pa_cf,transfer,pinn_full_from_pa12,1200,0,nan,1,1,1599.8864,2.1903734,50.683585,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan,pa12,pa_cf,pinn_full
pa12,transfer,mlp_softplus_from_pla,1200,651,25.52224,0,0,1238.0428,0.58914478,46.589789,0,inf,0,inf,0,inf,0,inf,0,inf,0,inf,pla,pa12,mlp_softplus
petg,transfer,mlp_softplus_from_pla,1200,0,nan,0,0,1144.0105,0.47203188,39.313025,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan,pla,petg,mlp_softplus
tpu,transfer,mlp_softplus_from_pla,1200,27,72.418391,0,0,221.25402,0.71277824,8.5087089,0,inf,0,inf,0,inf,0,inf,0,inf,0,inf,pla,tpu,mlp_softplus
pa_cf,transfer,mlp_softplus_from_pla,1200,0,nan,0,0,1312.5646,0.4621636,45.281955,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan,pla,pa_cf,mlp_softplus
pa12,transfer,pinn_energy_from_pla,1200,651,25.52224,0,0,1198.1024,0.53974765,44.87909,0,inf,0,inf,0,inf,0,inf,0,inf,0,inf,pla,pa12,pinn_energy
petg,transfer,pinn_energy_from_pla,1200,0,nan,0,0,1103.5233,0.40046036,37.469412,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan,pla,petg,pinn_energy
tpu,transfer,pinn_energy_from_pla,1200,27,72.418391,0,0,213.78518,0.67489186,8.1999377,0,inf,0,inf,0,inf,0,inf,0,inf,0,inf,pla,tpu,pinn_energy
pa_cf,transfer,pinn_energy_from_pla,1200,0,nan,0,0,1274.8447,0.41525391,43.560783,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan,pla,pa_cf,pinn_energy
pa12,transfer,pinn_full_from_pla,1200,651,25.52224,0,0,1248.263,0.60196014,47.023784,0,inf,0,inf,0,inf,0,inf,0,inf,0,inf,pla,pa12,pinn_full
petg,transfer,pinn_full_from_pla,1200,0,nan,0,0,1152.6367,0.48759473,39.699149,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan,pla,petg,pinn_full
tpu,transfer,pinn_full_from_pla,1200,27,72.418391,0,0,222.931,0.72128414,8.5779235,0,inf,0,inf,0,inf,0,inf,0,inf,0,inf,pla,tpu,pinn_full
pa_cf,transfer,pinn_full_from_pla,1200,0,nan,0,0,1324.6123,0.47758713,45.822677,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan,pla,pa_cf,pinn_full
pa12,transfer,mlp_softplus_from_petg,1200,651,25.52224,0,0,1243.5202,0.59600924,46.82252,0,inf,0,inf,0,inf,0,inf,0,inf,0,inf,petg,pa12,mlp_softplus
pla,transfer,mlp_softplus_from_petg,1200,0,nan,0,0,1250.7654,0.4746612,42.790842,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan,petg,pla,mlp_softplus
tpu,transfer,mlp_softplus_from_petg,1200,27,72.418391,0,0,222.03318,0.71673029,8.5408723,0,inf,0,inf,0,inf,0,inf,0,inf,0,inf,petg,tpu,mlp_softplus
pa_cf,transfer,mlp_softplus_from_petg,1200,0,nan,0,0,1317.2906,0.46820569,45.494421,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan,petg,pa_cf,mlp_softplus
pa12,transfer,pinn_energy_from_petg,1200,651,25.52224,0,0,1251.031,0.60543575,47.141142,0,inf,0,inf,0,inf,0,inf,0,inf,0,inf,petg,pa12,pinn_energy
pla,transfer,pinn_energy_from_petg,1200,0,nan,0,0,1258.5819,0.48804254,43.141505,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan,petg,pla,pinn_energy
tpu,transfer,pinn_energy_from_petg,1200,27,72.418391,0,0,223.38681,0.72359603,8.5967297,0,inf,0,inf,0,inf,0,inf,0,inf,0,inf,petg,tpu,pinn_energy
pa_cf,transfer,pinn_energy_from_petg,1200,0,nan,0,0,1327.9486,0.48186882,45.971923,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan,petg,pa_cf,pinn_energy
pa12,transfer,pinn_full_from_petg,1200,651,25.52224,1,0.4575,1137.936,1.6678485,39.09428,0,inf,0,inf,0,inf,0,inf,0,inf,0,inf,petg,pa12,pinn_full
pla,transfer,pinn_full_from_petg,1200,0,nan,1,1,1383.308,2.2757426,42.870789,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan,petg,pla,pinn_full
tpu,transfer,pinn_full_from_petg,1200,27,72.418391,0,0,170.67906,0.91798852,5.8927241,0,inf,0,inf,0,inf,0,inf,0,inf,0,inf,petg,tpu,pinn_full
pa_cf,transfer,pinn_full_from_petg,1200,0,nan,1,1,1774.2579,2.4898598,57.883507,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan,petg,pa_cf,pinn_full
pa12,transfer,mlp_softplus_from_tpu,1200,651,25.52224,0,0,1096.1311,0.47828459,40.36068,0,inf,0,inf,0,inf,0,inf,0,inf,0,inf,tpu,pa12,mlp_softplus
pla,transfer,mlp_softplus_from_tpu,1200,0,nan,0,0,1120.9284,0.41103804,36.555361,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan,tpu,pla,mlp_softplus
petg,transfer,mlp_softplus_from_tpu,1200,0,nan,0,0,1035.1895,0.40093467,34.142783,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan,tpu,petg,mlp_softplus
pa_cf,transfer,mlp_softplus_from_tpu,1200,0,nan,0,0,1141.2168,0.40947536,36.980357,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan,tpu,pa_cf,mlp_softplus
pa12,transfer,pinn_energy_from_tpu,1200,651,25.52224,1,0.4575,881.73518,0.89996992,29.32409,0,inf,0,inf,0,inf,0,inf,0,inf,0,inf,tpu,pa12,pinn_energy
pla,transfer,pinn_energy_from_tpu,1200,0,nan,1,1,1039.5824,1.0011754,30.327968,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan,tpu,pla,pinn_energy
petg,transfer,pinn_energy_from_tpu,1200,0,nan,0,0,929.01907,0.90381208,27.160142,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan,tpu,petg,pinn_energy
pa_cf,transfer,pinn_energy_from_tpu,1200,0,nan,1,1,1111.8471,1.1057945,32.104004,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan,tpu,pa_cf,pinn_energy
pa12,transfer,pinn_full_from_tpu,1200,651,25.52224,1,0.4575,1092.9482,1.5724824,37.271518,0,inf,0,inf,0,inf,0,inf,0,inf,0,inf,tpu,pa12,pinn_full
pla,transfer,pinn_full_from_tpu,1200,0,nan,1,1,1452.5689,2.4553867,45.604755,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan,tpu,pla,pinn_full
petg,transfer,pinn_full_from_tpu,1200,0,nan,1,1,1198.7493,2.0807581,36.550995,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan,tpu,petg,pinn_full
pa_cf,transfer,pinn_full_from_tpu,1200,0,nan,1,1,1943.8242,2.7646459,65.060847,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan,tpu,pa_cf,pinn_full
pa12,transfer,mlp_softplus_from_pa_cf,1200,651,25.52224,0,0,3050.6748,4.5250837,118.12102,0,inf,0,inf,0,inf,0,inf,0,inf,0,inf,pa_cf,pa12,mlp_softplus
pla,transfer,mlp_softplus_from_pa_cf,1200,0,nan,0,0,3401.4134,6.3477059,126.26699,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan,pa_cf,pla,mlp_softplus
petg,transfer,mlp_softplus_from_pa_cf,1200,0,nan,0,0,3982.1813,7.735185,152.46649,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan,pa_cf,petg,mlp_softplus
tpu,transfer,mlp_softplus_from_pa_cf,1200,27,72.418391,1,0.9775,621.20734,3.4619554,24.477134,0,inf,0,inf,0,inf,0,inf,0,inf,0,inf,pa_cf,tpu,mlp_softplus
pa12,transfer,pinn_energy_from_pa_cf,1200,651,25.52224,1,0.4575,986.65509,1.3167739,33.049484,0,inf,0,inf,0,inf,0,inf,0,inf,0,inf,pa_cf,pa12,pinn_energy
pla,transfer,pinn_energy_from_pa_cf,1200,0,nan,1,1,1370.8633,2.2424756,42.37765,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan,pa_cf,pla,pinn_energy
petg,transfer,pinn_energy_from_pa_cf,1200,0,nan,1,1,1299.8841,2.3609061,40.604539,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan,pa_cf,petg,pinn_energy
tpu,transfer,pinn_energy_from_pa_cf,1200,27,72.418391,0,0,162.88241,0.85496503,5.5810681,0,inf,0,inf,0,inf,0,inf,0,inf,0,inf,pa_cf,tpu,pinn_energy
pa12,transfer,pinn_full_from_pa_cf,1200,651,25.52224,1,0.4575,962.06375,1.2470623,32.06809,0,inf,0,inf,0,inf,0,inf,0,inf,0,inf,pa_cf,pa12,pinn_full
pla,transfer,pinn_full_from_pa_cf,1200,0,nan,1,1,1318.4202,2.0983862,40.298645,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan,pa_cf,pla,pinn_full
petg,transfer,pinn_full_from_pa_cf,1200,0,nan,1,1,1236.6957,2.1888128,38.057851,0,nan,0,nan,0,nan,0,nan,0,nan,0,nan,pa_cf,petg,pinn_full
tpu,transfer,pinn_full_from_pa_cf,1200,27,72.418391,0,0,155.98955,0.795874,5.30909,0,inf,0,inf,0,inf,0,inf,0,inf,0,inf,pa_cf,tpu,pinn_full

